Badger: Complexity Analysis with Fuzzing and Symbolic Execution

Hybrid testing approaches that involve fuzz testing and symbolic execution have shown promising results in achieving high code coverage, uncovering subtle errors and vulnerabilities in a variety of software applications. In this paper we describe Badger - a new hybrid approach for complexity analysis, with the goal of discovering vulnerabilities which occur when the worst-case time or space complexity of an application is significantly higher than the average case. Badger uses fuzz testing to generate a diverse set of inputs that aim to increase not only coverage but also a resource-related cost associated with each path. Since fuzzing may fail to execute deep program paths due to its limited knowledge about the conditions that influence these paths, we complement the analysis with a symbolic execution, which is also customized to search for paths that increase the resource-related cost. Symbolic execution is particularly good at generating inputs that satisfy various program conditions but by itself suffers from path explosion. Therefore, Badger uses fuzzing and symbolic execution in tandem, to leverage their benefits and overcome their weaknesses. We implemented our approach for the analysis of Java programs, based on Kelinci and Symbolic PathFinder. We evaluated Badger on Java applications, showing that our approach is significantly faster in generating worst-case executions compared to fuzzing or symbolic execution on their own.

==> 01_insertionsort_updated.dat <==
minutes kelinci kelinciwca spf badger
1 6073 6909 898 6834
2 6139 7112 1073 7212
3 6139 7374 1149 7470
4 6139 7501 1238 8032
5 6139 7661 1319 8150
6 6139 7859 1403 8269
7 6139 7863 1453 8315
8 6139 7888 1513 8695
9 6139 7987 1553 8824
10 6139 8024 1603 8872
11 6139 8024 1653 8949
12 6139 8024 1693 9015
13 6139 8031 1728 9070
14 6139 8031 1758 9143
15 6139 8042 1798 9154
16 6139 8134 1828 9155
17 6139 8154 1858 9237
18 6139 8168 1888 9254
19 6139 8180 1918 9295
20 6139 8230 1948 9305
21 6139 8230 1968 9321
22 6139 8255 1998 9336
23 6139 8266 2012 9336
24 6139 8282 2032 9337
25 6139 8287 2042 9337
26 6139 8298 2062 9338
27 6139 8332 2077 9339
28 6139 8363 2092 9340
29 6139 8363 2112 9340
30 6139 8440 2122 9341
31 6139 8484 2137 9341
32 6139 8498 2152 9341
33 6139 8498 2167 9341
34 6139 8514 2182 9367
35 6139 8530 2192 9372
36 6139 8530 2207 9378
37 6139 8567 2217 9396
38 6139 8607 2227 9406
39 6139 8607 2237 9414
40 6139 8607 2247 9415
41 6139 8607 2257 9418
42 6139 8670 2262 9418
43 6139 8670 2272 9444
44 6139 8670 2278 9450
45 6139 8681 2287 9451
46 6139 8681 2292 9451
47 6139 8682 2296 9451
48 6139 8692 2296 9467
49 6139 8692 2301 9501
50 6139 8692 2311 9519
51 6139 8699 2316 9526
52 6701 8709 2326 9526
53 6701 8797 2336 9526
54 6701 8797 2346 9526
55 6701 8797 2356 9526
56 6701 8797 2361 9526
57 6701 8797 2371 9526
58 6701 8797 2376 9527
59 6701 8797 2381 9528
60 6701 8797 2391 9529
61 6701 8797 2396 9533
62 6701 8828 2406 9533
63 6701 8838 2411 9533
64 6701 8838 2416 9533
65 6701 8838 2421 9533
66 6701 8838 2426 9533
67 6701 8838 2436 9533
68 6701 8838 2441 9533
69 6701 8838 2446 9533
70 6701 8838 2451 9533
71 6701 8865 2461 9533
72 6701 8867 2466 9533
73 6701 8875 2471 9533
74 6701 8875 2476 9533
75 6701 8875 2481 9533
76 6701 8875 2486 9533
77 6701 8885 2491 9533
78 6701 8902 2496 9533
79 6701 8902 2501 9533
80 6701 8916 2506 9533
81 6701 8938 2511 9533
82 6701 8939 2516 9533
83 6701 8939 2521 9533
84 6701 8939 2526 9535
85 6701 8968 2531 9535
86 6701 8968 2536 9535
87 6701 8968 2541 9561
88 6701 8968 2546 9561
89 6701 9016 2551 9561
90 6701 9016 2551 9561
91 6701 9021 2556 9561
92 6701 9021 2561 9562
93 6701 9021 2566 9562
94 6701 9021 2566 9564
95 6701 9028 2571 9574
96 6701 9056 2576 9582
97 6701 9077 2580 9593
98 6701 9077 2580 9610
99 6701 9077 2580 9616
100 6701 9077 2580 9623
101 6701 9090 2580 9626
102 6701 9090 2580 9627
103 6701 9090 2580 9627
104 6701 9090 2580 9627
105 6701 9090 2580 9636
106 6701 9090 2580 9636
107 6701 9090 2580 9636
108 6701 9090 2580 9638
109 6701 9103 2580 9642
110 6701 9106 2585 9643
111 6701 9106 2585 9643
112 6701 9106 2590 9643
113 6701 9106 2595 9643
114 6701 9135 2600 9643
115 6701 9136 2610 9643
116 6701 9136 2616 9644
117 6701 9136 2620 9644
118 6701 9137 2625 9644
119 6701 9137 2630 9651
120 6701 9143 2635 9652
121 6701 9143 2645 9652
122 6701 9143 2650 9655
123 6701 9145 2655 9655
124 6701 9145 2655 9655
125 6701 9160 2660 9655
126 6701 9160 2665 9655
127 6701 9160 2670 9659
128 6701 9160 2680 9659
129 6701 9173 2685 9659
130 6701 9173 2685 9664
131 6701 9173 2690 9688
132 6701 9189 2690 9702
133 6701 9193 2695 9703
134 6701 9197 2700 9703
135 6701 9205 2705 9708
136 6701 9205 2705 9716
137 6701 9205 2715 9716
138 6701 9228 2720 9721
139 6701 9228 2725 9721
140 6701 9228 2725 9721
141 6701 9231 2725 9721
142 6701 9231 2730 9721
143 6701 9231 2735 9721
144 6701 9240 2735 9721
145 6701 9262 2740 9721
146 6701 9262 2750 9721
147 6701 9267 2750 9721
148 6701 9267 2755 9721
149 6701 9267 2755 9722
150 6701 9267 2760 9722
151 6701 9267 2760 9722
152 6701 9267 2760 9722
153 6701 9267 2765 9722
154 6701 9267 2770 9722
155 6701 9267 2770 9722
156 6701 9269 2775 9722
157 6701 9275 2775 9722
158 6701 9275 2785 9722
159 6701 9275 2785 9722
160 6701 9275 2790 9722
161 6701 9279 2790 9725
162 6701 9287 2795 9727
163 6701 9287 2795 9735
164 6701 9296 2795 9742
165 6701 9298 2800 9742
166 6701 9298 2800 9742
167 6701 9298 2805 9742
168 6701 9298 2805 9742
169 6701 9298 2805 9742
170 6701 9303 2810 9742
171 6701 9307 2820 9742
172 6701 9307 2820 9742
173 6701 9321 2820 9742
174 6701 9321 2825 9742
175 6701 9333 2825 9742
176 6701 9335 2830 9742
177 6701 9335 2830 9742
178 6701 9335 2830 9742
179 6701 9344 2830 9742
180 6701 9344 2835 9742
181 6701 9344 2835 9742
182 6701 9344 2840 9742
183 6701 9344 2840 9742
184 6701 9344 2840 9742
185 6701 9344 2845 9742
186 6701 9345 2845 9742
187 6701 9345 2855 9746
188 6701 9361 2855 9746
189 6701 9361 2855 9746
190 6701 9361 2859 9746
191 6701 9370 2859 9746
192 6701 9370 2859 9746
193 6701 9370 2859 9746
194 6701 9370 2859 9746
195 6701 9380 2859 9746
196 6701 9380 2859 9746
197 6701 9380 2859 9746
198 6701 9380 2859 9752
199 6701 9380 2859 9755
200 6701 9380 2859 9755
201 6701 9380 2859 9755
202 6701 9380 2859 9755
203 6701 9380 2859 9755
204 6701 9386 2859 9757
205 6701 9386 2859 9757
206 6701 9400 2859 9757
207 6701 9400 2859 9759
208 6701 9400 2859 9759
209 6701 9421 2859 9760
210 6701 9421 2859 9760
211 6701 9421 2859 9760
212 6701 9423 2859 9761
213 6701 9424 2859 9771
214 6701 9428 2859 9782
215 6701 9430 2859 9784
216 6701 9434 2859 9791
217 6701 9442 2859 9791
218 6701 9443 2859 9791
219 6701 9445 2859 9791
220 6701 9464 2859 9791
221 6701 9472 2859 9791
222 6701 9472 2859 9791
223 6701 9472 2864 9791
224 6701 9479 2864 9791
225 6701 9483 2864 9791
226 6701 9490 2865 9791
227 6701 9492 2869 9791
228 6701 9498 2874 9791
229 6701 9502 2874 9791
230 6701 9504 2879 9791
231 6701 9504 2884 9791
232 6701 9504 2884 9791
233 6701 9505 2884 9791
234 6701 9510 2889 9791
235 6701 9510 2889 9791
236 6701 9510 2894 9791
237 6701 9510 2899 9791
238 6701 9510 2900 9791
239 6701 9510 2904 9792
240 6701 9510 2909 9797
241 6701 9510 2909 9797
242 6701 9510 2909 9797
243 6701 9510 2914 9798
244 6701 9510 2914 9798
245 6701 9510 2919 9798
246 6701 9510 2919 9798
247 6701 9510 2924 9798
248 6701 9510 2929 9798
249 6701 9510 2929 9798
250 6701 9510 2929 9798
251 6701 9513 2929 9798
252 6701 9513 2934 9798
253 6701 9513 2939 9798
254 6701 9513 2939 9800
255 6701 9513 2944 9800
256 6701 9513 2944 9805
257 6701 9513 2949 9805
258 6701 9513 2949 9810
259 6701 9513 2949 9810
260 6701 9513 2949 9810
261 6701 9518 2954 9813
262 6701 9518 2954 9813
263 6701 9518 2959 9813
264 6701 9518 2964 9813
265 6701 9518 2964 9813
266 6701 9518 2969 9813
267 6701 9518 2969 9818
268 6701 9518 2974 9818
269 6701 9523 2974 9818
270 6701 9525 2974 9818
271 6701 9525 2974 9827
272 6701 9525 2979 9827
273 6701 9525 2979 9830
274 6701 9525 2984 9830
275 6701 9525 2984 9830
276 6701 9525 2989 9830
277 6701 9525 2989 9830
278 6701 9525 2994 9830
279 6701 9525 2994 9832
280 6701 9525 2994 9832
281 6701 9525 2999 9832
282 6701 9525 2999 9832
283 6701 9525 2999 9832
284 6701 9525 2999 9832
285 6701 9525 3004 9832
286 6701 9525 3004 9832
287 6701 9525 3009 9832
288 6701 9525 3009 9832
289 6701 9525 3009 9839
290 6701 9525 3014 9839
291 6701 9525 3014 9842
292 6701 9525 3019 9842
293 6701 9525 3019 9842
294 6701 9525 3019 9842
295 6701 9525 3019 9842
296 6701 9525 3019 9842
297 6701 9525 3024 9847
298 6701 9526 3024 9847
299 6701 9533 3029 9850
300 6701 9533 3029 9850

==> 02_quicksort_updated.dat <==
minutes kelinci kelinciwca spf badger
1 2994 3026 2875 2950
2 3058 3087 2875 3066
3 3058 3124 2903 3110
4 3058 3143 2903 3164
5 3137 3166 2903 3191
6 3137 3171 2903 3203
7 3137 3219 2903 3205
8 3137 3228 2903 3209
9 3137 3228 2903 3231
10 3137 3228 2903 3240
11 3137 3245 2903 3264
12 3137 3245 2903 3264
13 3137 3249 2903 3272
14 3137 3249 2903 3274
15 3137 3270 2903 3286
16 3137 3279 2903 3287
17 3137 3280 2903 3289
18 3137 3299 2903 3308
19 3137 3301 2903 3323
20 3137 3301 2924 3324
21 3137 3302 2933 3324
22 3137 3302 2933 3329
23 3137 3304 2933 3331
24 3137 3304 2933 3336
25 3137 3304 2933 3338
26 3137 3312 2933 3347
27 3137 3312 2933 3358
28 3137 3312 2933 3358
29 3137 3312 2942 3368
30 3137 3313 2942 3368
31 3137 3315 2942 3372
32 3137 3320 2942 3372
33 3137 3327 2942 3372
34 3137 3327 2942 3372
35 3137 3327 2942 3372
36 3137 3328 2942 3372
37 3137 3331 2942 3373
38 3137 3331 2942 3373
39 3137 3331 2942 3373
40 3137 3331 2942 3373
41 3137 3353 2942 3373
42 3137 3353 2942 3373
43 3137 3353 2942 3373
44 3137 3353 2942 3373
45 3137 3353 2942 3394
46 3137 3353 2942 3403
47 3137 3353 2942 3422
48 3137 3353 2942 3437
49 3137 3391 2942 3448
50 3137 3396 2942 3448
51 3137 3405 2943 3452
52 3137 3405 2952 3453
53 3137 3405 2952 3460
54 3137 3405 2952 3460
55 3137 3405 2952 3461
56 3137 3405 2952 3468
57 3137 3405 2952 3468
58 3137 3405 2952 3468
59 3137 3406 2952 3468
60 3137 3418 2961 3468
61 3137 3418 2961 3469
62 3137 3418 2961 3469
63 3137 3418 2961 3469
64 3137 3425 2961 3469
65 3137 3454 2961 3469
66 3137 3454 2961 3473
67 3137 3454 2961 3492
68 3137 3454 2961 3492
69 3137 3454 2961 3493
70 3137 3454 2961 3493
71 3137 3454 2961 3510
72 3137 3454 2961 3510
73 3137 3455 2961 3510
74 3137 3455 2961 3522
75 3137 3455 2961 3523
76 3137 3455 2961 3523
77 3137 3455 2961 3523
78 3137 3457 2961 3523
79 3137 3457 2961 3523
80 3137 3464 2961 3523
81 3137 3467 2961 3523
82 3137 3467 2961 3523
83 3137 3467 2961 3523
84 3137 3467 2961 3523
85 3137 3467 2961 3523
86 3137 3467 2961 3523
87 3137 3467 2961 3523
88 3137 3467 2961 3523
89 3137 3472 2961 3523
90 3137 3473 2961 3523
91 3137 3477 2961 3523
92 3137 3486 2970 3523
93 3137 3488 2970 3523
94 3137 3488 2970 3523
95 3137 3488 2970 3523
96 3137 3488 2970 3523
97 3137 3488 2970 3523
98 3137 3488 2970 3523
99 3137 3488 2970 3524
100 3137 3488 2970 3524
101 3137 3493 2970 3524
102 3137 3493 2970 3524
103 3137 3493 2970 3524
104 3137 3493 2970 3524
105 3137 3495 2970 3540
106 3137 3496 2970 3540
107 3137 3496 2970 3548
108 3137 3496 2970 3548
109 3137 3496 2970 3557
110 3137 3502 2970 3557
111 3137 3502 2970 3557
112 3137 3502 2970 3557
113 3137 3502 2970 3557
114 3137 3502 2970 3557
115 3137 3502 2970 3557
116 3137 3504 2970 3569
117 3137 3504 2970 3570
118 3137 3504 2970 3570
119 3137 3504 2970 3570
120 3137 3504 2970 3570
121 3137 3508 2970 3570
122 3137 3509 2970 3570
123 3137 3514 2970 3570
124 3137 3514 2970 3570
125 3137 3514 2970 3570
126 3137 3514 2970 3570
127 3137 3518 2970 3570
128 3137 3518 2970 3570
129 3137 3518 2970 3570
130 3137 3518 2970 3570
131 3137 3518 2970 3570
132 3137 3518 2970 3570
133 3137 3518 2970 3570
134 3137 3518 2970 3570
135 3137 3518 2970 3570
136 3137 3543 2970 3570
137 3137 3543 2970 3570
138 3137 3543 2970 3570
139 3137 3543 2970 3570
140 3137 3544 2970 3570
141 3137 3544 2970 3570
142 3137 3554 2970 3570
143 3137 3554 2970 3570
144 3137 3554 2970 3570
145 3137 3556 2970 3570
146 3137 3559 2970 3570
147 3137 3559 2970 3570
148 3137 3559 2970 3570
149 3137 3560 2970 3572
150 3137 3562 2970 3577
151 3137 3562 2970 3579
152 3137 3562 2970 3579
153 3137 3562 2970 3581
154 3137 3562 2970 3581
155 3137 3562 2970 3581
156 3137 3562 2970 3587
157 3137 3563 2970 3587
158 3137 3564 2970 3588
159 3137 3566 2970 3588
160 3137 3566 2970 3588
161 3137 3566 2970 3588
162 3137 3566 2970 3588
163 3137 3566 2970 3588
164 3137 3566 2970 3588
165 3137 3566 2970 3588
166 3137 3566 2970 3588
167 3137 3566 2970 3588
168 3137 3566 2970 3588
169 3137 3566 2970 3588
170 3137 3566 2970 3588
171 3137 3566 2970 3588
172 3137 3566 2970 3588
173 3137 3566 2970 3588
174 3137 3566 2970 3588
175 3137 3566 2970 3588
176 3137 3566 2970 3588
177 3150 3566 2970 3588
178 3150 3566 2970 3588
179 3150 3566 2970 3588
180 3150 3567 2970 3588
181 3150 3567 2970 3590
182 3150 3567 2970 3590
183 3150 3567 2970 3590
184 3161 3567 2970 3590
185 3161 3567 2970 3590
186 3161 3567 2970 3590
187 3161 3572 2970 3590
188 3161 3572 2970 3590
189 3161 3572 2970 3590
190 3161 3576 2970 3590
191 3161 3576 2970 3590
192 3161 3576 2970 3590
193 3161 3576 2970 3590
194 3161 3576 2970 3594
195 3161 3576 2970 3594
196 3161 3576 2970 3594
197 3161 3576 2970 3594
198 3161 3587 2970 3594
199 3161 3588 2970 3594
200 3161 3589 2970 3594
201 3161 3589 2970 3594
202 3161 3589 2970 3594
203 3161 3589 2970 3594
204 3161 3589 2970 3594
205 3161 3589 2970 3594
206 3161 3590 2970 3594
207 3161 3590 2970 3594
208 3161 3592 2970 3594
209 3161 3592 2970 3594
210 3161 3592 2970 3594
211 3161 3592 2970 3594
212 3161 3592 2970 3594
213 3161 3592 2970 3594
214 3161 3601 2970 3594
215 3161 3604 2970 3594
216 3161 3605 2970 3594
217 3161 3605 2970 3594
218 3161 3605 2970 3594
219 3161 3611 2970 3594
220 3161 3613 2970 3594
221 3161 3614 2970 3594
222 3161 3614 2970 3594
223 3161 3614 2970 3594
224 3161 3615 2970 3594
225 3161 3615 2970 3594
226 3161 3618 2970 3594
227 3161 3618 2970 3594
228 3161 3619 2970 3594
229 3161 3619 2970 3594
230 3161 3620 2970 3594
231 3161 3620 2970 3594
232 3161 3620 2970 3594
233 3161 3620 2970 3594
234 3161 3620 2970 3594
235 3161 3620 2970 3594
236 3161 3627 2970 3594
237 3161 3627 2970 3594
238 3161 3627 2970 3594
239 3161 3627 2970 3594
240 3161 3627 2970 3594
241 3161 3627 2970 3594
242 3161 3628 2970 3594
243 3161 3628 2970 3594
244 3161 3628 2970 3594
245 3161 3628 2970 3594
246 3161 3647 2970 3594
247 3161 3648 2970 3594
248 3161 3653 2970 3594
249 3161 3653 2970 3594
250 3161 3653 2970 3594
251 3161 3653 2970 3594
252 3161 3655 2970 3594
253 3161 3655 2970 3594
254 3161 3655 2970 3594
255 3161 3655 2970 3594
256 3161 3668 2970 3594
257 3161 3670 2970 3594
258 3161 3670 2970 3594
259 3161 3674 2970 3594
260 3161 3674 2970 3594
261 3161 3678 2970 3594
262 3161 3678 2970 3594
263 3161 3678 2970 3594
264 3161 3678 2970 3594
265 3161 3678 2970 3594
266 3161 3678 2970 3594
267 3161 3678 2970 3594
268 3161 3678 2970 3594
269 3161 3678 2970 3594
270 3161 3678 2970 3594
271 3161 3678 2970 3594
272 3161 3678 2970 3594
273 3161 3679 2970 3594
274 3161 3679 2970 3618
275 3161 3679 2970 3640
276 3161 3679 2970 3640
277 3161 3679 2970 3640
278 3161 3679 2970 3640
279 3161 3679 2970 3646
280 3161 3679 2970 3649
281 3161 3679 2970 3649
282 3161 3679 2970 3649
283 3161 3679 2970 3649
284 3161 3679 2970 3653
285 3161 3679 2970 3653
286 3161 3679 2970 3653
287 3161 3679 2970 3653
288 3161 3679 2970 3653
289 3161 3679 2970 3656
290 3161 3679 2970 3656
291 3161 3679 2970 3656
292 3161 3685 2970 3656
293 3161 3690 2970 3656
294 3161 3703 2970 3675
295 3161 3710 2970 3675
296 3161 3716 2970 3682
297 3161 3716 2970 3682
298 3161 3716 2970 3683
299 3161 3718 2970 3683
300 3161 3719 2970 3683

==> 03_regex_01_username_updated.dat <==
minutes kelinci kelinciwca spf badger
1 1461 1459 1690 1411
2 1575 1566 1982 1477
3 1577 1596 2274 1674
4 1588 1596 2347 1928
5 1676 1661 2347 1966
6 1719 1675 2347 1966
7 1752 1764 2347 1977
8 1774 1830 2347 1977
9 1820 1830 2347 1977
10 1820 1852 2347 2136
11 1853 1863 2347 2180
12 1853 1885 2347 2181
13 1873 1985 2350 2184
14 1963 2018 2350 2191
15 1995 2018 2350 2191
16 2007 2018 2350 2191
17 2030 2018 2350 2191
18 2030 2020 2350 2194
19 2030 2031 2372 2196
20 2043 2041 2372 2196
21 2043 2041 2372 2196
22 2046 2053 2372 2196
23 2067 2056 2372 2196
24 2067 2060 2372 2196
25 2067 2072 2372 2196
26 2076 2078 2373 2196
27 2080 2078 2373 2196
28 2081 2078 2373 2196
29 2081 2078 2373 2196
30 2081 2080 2373 2330
31 2084 2080 2373 2330
32 2084 2081 2373 2330
33 2084 2095 2373 2331
34 2084 2117 2373 2331
35 2087 2117 2373 2331
36 2087 2118 2373 2331
37 2087 2121 2373 2331
38 2087 2122 2373 2331
39 2087 2122 2373 2331
40 2087 2122 2373 2334
41 2104 2127 2373 2334
42 2105 2128 2373 2334
43 2105 2128 2373 2334
44 2105 2132 2373 2334
45 2105 2132 2373 2334
46 2109 2142 2373 2334
47 2109 2144 2374 2334
48 2109 2146 2374 2334
49 2110 2146 2374 2334
50 2110 2150 2374 2334
51 2110 2150 2374 2334
52 2110 2154 2374 2334
53 2110 2158 2374 2334
54 2110 2158 2374 2334
55 2110 2158 2374 2334
56 2110 2163 2374 2334
57 2110 2163 2374 2334
58 2110 2167 2374 2334
59 2110 2167 2374 2339
60 2110 2167 2374 2339
61 2139 2167 2374 2339
62 2139 2169 2374 2339
63 2139 2169 2374 2339
64 2139 2169 2374 2339
65 2139 2170 2374 2339
66 2139 2171 2374 2339
67 2139 2174 2374 2339
68 2139 2174 2374 2339
69 2139 2174 2374 2339
70 2139 2174 2374 2348
71 2147 2174 2374 2348
72 2147 2177 2374 2348
73 2147 2177 2374 2348
74 2147 2178 2374 2348
75 2147 2178 2374 2348
76 2147 2178 2374 2348
77 2147 2179 2374 2348
78 2147 2179 2374 2355
79 2147 2179 2374 2355
80 2147 2179 2374 2355
81 2147 2179 2374 2355
82 2147 2183 2374 2355
83 2147 2183 2374 2355
84 2147 2184 2374 2355
85 2147 2187 2374 2355
86 2147 2189 2374 2355
87 2147 2189 2374 2360
88 2147 2189 2374 2360
89 2147 2189 2374 2360
90 2147 2189 2374 2360
91 2147 2189 2374 2364
92 2147 2189 2374 2364
93 2147 2189 2374 2364
94 2147 2189 2374 2364
95 2147 2189 2374 2364
96 2147 2189 2374 2364
97 2147 2189 2374 2364
98 2147 2189 2374 2364
99 2147 2189 2374 2364
100 2147 2189 2374 2364
101 2147 2189 2374 2364
102 2147 2189 2374 2364
103 2147 2189 2374 2364
104 2147 2189 2374 2364
105 2147 2190 2374 2364
106 2148 2193 2374 2364
107 2148 2193 2374 2364
108 2148 2193 2374 2364
109 2148 2193 2374 2368
110 2148 2193 2374 2368
111 2148 2193 2374 2368
112 2148 2193 2374 2368
113 2148 2193 2374 2368
114 2148 2193 2374 2368
115 2148 2193 2375 2368
116 2148 2193 2375 2368
117 2148 2197 2375 2368
118 2148 2197 2375 2368
119 2148 2197 2375 2368
120 2148 2197 2375 2371
121 2148 2197 2375 2371
122 2148 2197 2375 2371
123 2148 2197 2375 2371
124 2148 2197 2375 2371
125 2148 2197 2375 2371
126 2148 2197 2375 2371
127 2148 2197 2375 2371
128 2148 2197 2375 2371
129 2148 2197 2375 2371
130 2148 2197 2375 2371
131 2148 2197 2375 2371
132 2148 2197 2375 2371
133 2148 2200 2375 2372
134 2148 2201 2375 2372
135 2148 2202 2375 2372
136 2148 2204 2375 2372
137 2148 2204 2375 2372
138 2148 2204 2375 2372
139 2148 2204 2375 2372
140 2148 2204 2375 2372
141 2148 2204 2375 2372
142 2148 2204 2375 2372
143 2148 2204 2375 2372
144 2148 2204 2375 2372
145 2148 2204 2375 2372
146 2148 2205 2375 2372
147 2148 2205 2375 2372
148 2148 2206 2375 2372
149 2148 2206 2375 2372
150 2148 2206 2375 2372
151 2148 2208 2375 2372
152 2148 2208 2375 2372
153 2148 2208 2375 2372
154 2148 2208 2375 2373
155 2148 2208 2375 2373
156 2148 2208 2375 2373
157 2148 2208 2375 2373
158 2148 2208 2375 2373
159 2148 2208 2375 2373
160 2148 2208 2375 2373
161 2148 2209 2375 2373
162 2148 2211 2375 2373
163 2148 2212 2375 2373
164 2148 2212 2375 2373
165 2148 2212 2375 2373
166 2148 2212 2375 2373
167 2148 2212 2375 2373
168 2148 2214 2375 2373
169 2148 2214 2375 2373
170 2148 2214 2375 2373
171 2148 2216 2375 2373
172 2148 2216 2375 2373
173 2148 2217 2375 2373
174 2148 2217 2375 2373
175 2148 2217 2375 2373
176 2148 2217 2375 2373
177 2148 2218 2375 2373
178 2148 2218 2375 2373
179 2148 2218 2375 2373
180 2151 2218 2375 2374
181 2151 2220 2375 2374
182 2151 2220 2375 2374
183 2151 2220 2375 2374
184 2151 2222 2375 2374
185 2151 2222 2375 2374
186 2151 2222 2375 2374
187 2151 2222 2375 2374
188 2151 2222 2375 2374
189 2151 2222 2375 2374
190 2151 2222 2375 2374
191 2151 2222 2375 2374
192 2151 2222 2375 2374
193 2151 2222 2375 2374
194 2151 2222 2375 2374
195 2151 2222 2375 2374
196 2151 2222 2375 2374
197 2151 2222 2375 2374
198 2151 2223 2375 2374
199 2151 2223 2375 2374
200 2151 2226 2375 2374
201 2151 2227 2375 2374
202 2151 2227 2375 2374
203 2151 2227 2375 2374
204 2151 2227 2375 2374
205 2151 2227 2375 2374
206 2151 2229 2375 2374
207 2151 2229 2375 2374
208 2151 2229 2375 2374
209 2151 2229 2375 2374
210 2151 2229 2375 2374
211 2151 2230 2375 2374
212 2151 2230 2375 2374
213 2151 2230 2375 2374
214 2151 2230 2375 2374
215 2155 2230 2375 2374
216 2155 2230 2375 2374
217 2155 2232 2375 2374
218 2155 2232 2375 2374
219 2155 2234 2375 2374
220 2155 2234 2375 2374
221 2155 2234 2375 2374
222 2155 2234 2375 2374
223 2155 2234 2375 2374
224 2157 2236 2375 2374
225 2157 2238 2375 2374
226 2157 2238 2375 2374
227 2161 2238 2375 2374
228 2161 2238 2375 2374
229 2161 2238 2375 2374
230 2161 2238 2375 2374
231 2161 2238 2375 2374
232 2161 2238 2375 2374
233 2161 2242 2375 2374
234 2161 2242 2375 2374
235 2161 2242 2375 2374
236 2161 2242 2375 2374
237 2161 2242 2375 2377
238 2161 2242 2375 2377
239 2161 2242 2375 2377
240 2161 2242 2375 2377
241 2161 2242 2375 2377
242 2161 2242 2375 2377
243 2161 2242 2375 2377
244 2161 2242 2375 2377
245 2161 2242 2375 2377
246 2161 2242 2375 2377
247 2161 2242 2375 2377
248 2161 2242 2375 2377
249 2161 2242 2375 2377
250 2161 2242 2375 2377
251 2161 2242 2375 2377
252 2161 2242 2375 2377
253 2161 2242 2375 2377
254 2161 2242 2375 2377
255 2161 2242 2375 2377
256 2161 2242 2375 2377
257 2161 2242 2375 2377
258 2161 2242 2375 2377
259 2161 2242 2375 2377
260 2161 2242 2375 2377
261 2161 2242 2375 2377
262 2161 2242 2375 2377
263 2161 2242 2375 2377
264 2161 2242 2375 2377
265 2161 2242 2375 2377
266 2161 2242 2375 2377
267 2161 2246 2375 2377
268 2161 2246 2375 2377
269 2161 2246 2375 2377
270 2161 2246 2375 2377
271 2161 2246 2375 2377
272 2161 2246 2375 2377
273 2161 2246 2375 2377
274 2161 2246 2375 2377
275 2161 2246 2375 2377
276 2161 2246 2375 2377
277 2161 2246 2375 2377
278 2161 2246 2375 2377
279 2161 2246 2375 2377
280 2161 2246 2375 2377
281 2161 2246 2375 2377
282 2161 2246 2375 2377
283 2161 2246 2375 2377
284 2161 2246 2375 2377
285 2161 2246 2375 2377
286 2161 2246 2375 2377
287 2161 2246 2375 2377
288 2161 2246 2375 2377
289 2161 2246 2375 2377
290 2161 2246 2375 2377
291 2161 2246 2375 2377
292 2161 2246 2375 2377
293 2161 2246 2375 2377
294 2161 2246 2375 2377
295 2162 2246 2375 2377
296 2162 2246 2375 2377
297 2162 2246 2375 2377
298 2162 2248 2375 2377
299 2162 2248 2375 2377
300 2162 2248 2375 2377

==> 03_regex_02_password_updated.dat <==
minutes kelinci kelinciwca spf badger
1 18192 19053 8456 18609
2 19814 20228 8456 19745
3 20329 20228 8456 20289
4 20731 20450 8456 20455
5 20731 20761 8456 20956
6 20731 20950 8456 21013
7 20847 20950 8456 21297
8 21066 21024 8456 21297
9 21128 21155 8456 21297
10 21191 21155 8456 21297
11 21191 21171 8456 21329
12 21191 21171 8456 21329
13 21195 21446 8456 21409
14 21195 21465 8456 21485
15 21195 21482 8456 21587
16 21195 21482 8456 21587
17 21195 21609 8456 21628
18 21195 21636 8456 21800
19 21204 21680 8456 21802
20 21237 21704 8456 21802
21 21237 21704 8456 21879
22 21237 21704 8456 22011
23 21237 21783 8456 22042
24 21237 21912 8456 22048
25 21263 21933 8456 22128
26 21263 21933 8456 22128
27 21269 21933 8456 22128
28 21269 21933 8456 22128
29 21269 21939 8456 22149
30 21269 21954 8456 22195
31 21269 21979 8456 22238
32 21269 21997 8456 22251
33 21269 22003 8456 22286
34 21269 22035 8456 22325
35 21273 22047 8456 22353
36 21273 22062 8456 22366
37 21273 22065 8456 22423
38 21273 22110 8456 22423
39 21273 22125 8456 22449
40 21273 22125 8456 22465
41 21273 22139 8456 22492
42 21273 22183 8456 22511
43 21273 22211 8456 22524
44 21273 22223 8456 22546
45 21273 22264 8456 22569
46 21273 22281 8456 22607
47 21273 22319 8456 22616
48 21273 22326 8456 22616
49 21273 22326 8456 22616
50 21273 22356 8456 22618
51 21273 22356 8456 22638
52 21355 22377 8456 22644
53 21355 22402 8456 22651
54 21355 22411 8456 22681
55 21355 22426 8456 22697
56 21355 22430 8456 22697
57 21355 22433 8456 22714
58 21355 22453 8456 22719
59 21355 22457 8456 22790
60 21355 22457 8456 22796
61 21355 22463 8456 22800
62 21355 22476 8456 22802
63 21355 22476 8456 22802
64 21355 22485 8456 22826
65 21355 22510 8456 22834
66 21355 22577 8456 22834
67 21355 22639 8456 22848
68 21355 22639 8456 22849
69 21355 22639 8456 22849
70 21355 22650 8456 22849
71 21355 22667 8456 22851
72 21355 22685 8456 22945
73 21355 22685 8456 22945
74 21355 22699 8456 22954
75 21355 22752 8456 23009
76 21355 22754 8456 23035
77 21355 22762 8456 23035
78 21355 22776 8456 23089
79 21374 22791 8456 23096
80 21374 22792 8456 23112
81 21374 22792 8456 23114
82 21374 22793 8456 23114
83 21374 22793 8456 23114
84 21374 22793 8456 23114
85 21374 22793 8456 23114
86 21374 22798 8456 23114
87 21374 22798 8456 23114
88 21374 22798 8456 23114
89 21374 22798 8456 23123
90 21374 22798 8456 23127
91 21374 22829 8456 23128
92 21392 22829 8456 23128
93 21392 22829 8456 23131
94 21392 22833 8456 23131
95 21392 22833 8456 23155
96 21392 22840 8456 23159
97 21392 22855 8456 23166
98 21392 22872 8456 23176
99 21392 22874 8456 23176
100 21392 22900 8456 23178
101 21392 22900 8456 23178
102 21392 22905 8456 23178
103 21392 22905 8456 23178
104 21392 22905 8456 23178
105 21392 22905 8456 23182
106 21392 22918 8456 23182
107 21392 22918 8456 23182
108 21392 22918 8456 23183
109 21392 22918 8456 23183
110 21392 22918 8456 23183
111 21392 22918 8456 23192
112 21392 22918 8456 23192
113 21392 22937 8456 23214
114 21392 22957 8456 23214
115 21392 22957 8456 23214
116 21392 22957 8456 23215
117 21392 22957 8456 23221
118 21392 22957 8456 23254
119 21392 22957 8456 23264
120 21392 22957 8456 23264
121 21392 22957 8456 23264
122 21392 22957 8456 23271
123 21392 22957 8456 23271
124 21392 22966 8456 23271
125 21392 22976 8456 23271
126 21392 22976 8456 23274
127 21392 22976 8456 23274
128 21392 22976 8456 23274
129 21392 22976 8456 23274
130 21392 22984 8456 23279
131 21392 22991 8456 23279
132 21392 22991 8456 23286
133 21392 22991 8456 23288
134 21392 22991 8456 23288
135 21392 22991 8456 23288
136 21392 23000 8456 23290
137 21392 23007 8456 23290
138 21392 23016 8456 23290
139 21392 23020 8456 23295
140 21392 23020 8456 23297
141 21392 23020 8456 23298
142 21392 23034 8456 23298
143 21392 23034 8456 23298
144 21392 23034 8456 23298
145 21409 23034 8456 23299
146 21409 23034 8456 23299
147 21409 23034 8456 23299
148 21409 23041 8456 23299
149 21409 23050 8456 23301
150 21409 23050 8456 23301
151 21409 23063 8456 23301
152 21409 23063 8456 23301
153 21409 23063 8456 23301
154 21409 23067 8456 23303
155 21409 23067 8456 23303
156 21409 23067 8456 23303
157 21409 23067 8456 23303
158 21409 23067 8456 23303
159 21409 23070 8456 23303
160 21409 23070 8456 23303
161 21409 23070 8456 23303
162 21409 23071 8456 23303
163 21409 23072 8456 23303
164 21409 23072 8456 23305
165 21409 23072 8456 23305
166 21409 23072 8456 23305
167 21409 23072 8456 23305
168 21409 23073 8456 23305
169 21409 23073 8456 23305
170 21409 23073 8456 23305
171 21409 23073 8456 23305
172 21409 23073 8456 23305
173 21409 23074 8456 23305
174 21409 23074 8456 23306
175 21409 23074 8456 23307
176 21409 23074 8456 23307
177 21409 23074 8456 23307
178 21409 23076 8456 23307
179 21409 23076 8456 23307
180 21409 23078 8456 23307
181 21409 23078 8456 23307
182 21409 23078 8456 23307
183 21409 23078 8456 23307
184 21409 23085 8456 23307
185 21409 23085 8456 23307
186 21409 23085 8456 23307
187 21409 23085 8456 23307
188 21409 23086 8456 23309
189 21409 23086 8456 23309
190 21409 23086 8456 23309
191 21409 23086 8456 23309
192 21411 23086 8456 23309
193 21411 23086 8456 23311
194 21411 23086 8456 23311
195 21476 23086 8456 23311
196 21476 23086 8456 23311
197 21476 23086 8456 23311
198 21476 23086 8456 23311
199 21476 23113 8456 23311
200 21476 23113 8456 23311
201 21476 23113 8456 23311
202 21476 23113 8456 23311
203 21476 23113 8456 23311
204 21476 23113 8456 23311
205 21476 23113 8456 23311
206 21476 23113 8456 23311
207 21476 23113 8456 23311
208 21476 23113 8456 23311
209 21476 23113 8456 23312
210 21476 23113 8456 23312
211 21476 23113 8456 23312
212 21476 23113 8456 23312
213 21476 23114 8456 23312
214 21476 23120 8456 23312
215 21476 23120 8456 23312
216 21476 23120 8456 23313
217 21476 23120 8456 23313
218 21476 23120 8456 23313
219 21476 23120 8456 23316
220 21476 23123 8456 23316
221 21476 23123 8456 23316
222 21476 23123 8456 23316
223 21476 23123 8456 23316
224 21476 23123 8456 23316
225 21476 23123 8456 23319
226 21476 23123 8456 23319
227 21476 23123 8456 23319
228 21476 23130 8456 23319
229 21476 23130 8456 23319
230 21476 23134 8456 23319
231 21476 23134 8456 23319
232 21476 23134 8456 23319
233 21476 23134 8456 23319
234 21476 23134 8456 23319
235 21476 23136 8456 23319
236 21476 23136 8456 23319
237 21476 23136 8456 23319
238 21476 23136 8456 23319
239 21476 23136 8456 23319
240 21476 23136 8456 23320
241 21476 23136 8456 23320
242 21476 23136 8456 23320
243 21476 23136 8456 23320
244 21476 23136 8456 23320
245 21476 23136 8456 23320
246 21476 23136 8456 23320
247 21476 23136 8456 23320
248 21476 23136 8456 23320
249 21476 23136 8456 23320
250 21476 23136 8456 23320
251 21476 23136 8456 23320
252 21476 23136 8456 23320
253 21476 23136 8456 23320
254 21476 23136 8456 23320
255 21476 23136 8456 23320
256 21476 23136 8456 23320
257 21476 23136 8456 23320
258 21476 23141 8456 23320
259 21476 23141 8456 23320
260 21476 23141 8456 23320
261 21476 23141 8456 23320
262 21476 23141 8456 23320
263 21476 23141 8456 23320
264 21476 23141 8456 23320
265 21476 23141 8456 23321
266 21476 23141 8456 23321
267 21476 23141 8456 23321
268 21476 23141 8456 23321
269 21476 23141 8456 23321
270 21476 23141 8456 23321
271 21476 23141 8456 23321
272 21476 23141 8456 23321
273 21476 23141 8456 23321
274 21476 23141 8456 23321
275 21476 23141 8456 23321
276 21476 23142 8456 23321
277 21476 23142 8456 23321
278 21476 23142 8456 23321
279 21476 23142 8456 23321
280 21476 23142 8456 23321
281 21476 23142 8456 23327
282 21476 23142 8456 23339
283 21476 23142 8456 23339
284 21476 23142 8456 23339
285 21515 23142 8456 23339
286 21515 23142 8456 23339
287 21515 23142 8456 23339
288 21515 23142 8456 23341
289 21515 23142 8456 23341
290 21515 23142 8456 23341
291 21515 23142 8456 23341
292 21515 23142 8456 23341
293 21515 23142 8456 23341
294 21515 23142 8456 23341
295 21515 23142 8456 23341
296 21515 23142 8456 23341
297 21515 23142 8456 23341
298 21515 23142 8456 23341
299 21515 23142 8456 23341
300 21515 23142 8456 23341

==> 03_regex_03_hexcolor_updated.dat <==
minutes kelinci kelinciwca spf badger
1 2235 2235 2644 2235
2 2235 2235 2687 2409
3 2235 2235 2687 2461
4 2235 2235 2698 2615
5 2235 2235 2698 2676
6 2235 2235 2698 2720
7 2235 2235 2709 2724
8 2235 2235 2709 2726
9 2235 2235 2720 2732
10 2235 2235 2720 2734
11 2235 2235 2720 2734
12 2235 2235 2720 2744
13 2259 2235 2720 2746
14 2259 2235 2720 2748
15 2279 2235 2720 2755
16 2279 2235 2720 2757
17 2279 2235 2720 2763
18 2293 2235 2720 2763
19 2309 2235 2720 2766
20 2358 2235 2720 2769
21 2381 2235 2720 2782
22 2408 2235 2720 2782
23 2411 2235 2720 2789
24 2419 2235 2731 2795
25 2419 2235 2731 2800
26 2438 2235 2742 2800
27 2450 2235 2742 2800
28 2450 2235 2742 2802
29 2450 2235 2742 2806
30 2450 2235 2742 2806
31 2450 2235 2742 2806
32 2450 2235 2742 2806
33 2450 2235 2742 2809
34 2450 2235 2742 2809
35 2475 2235 2742 2809
36 2480 2235 2742 2809
37 2483 2235 2742 2809
38 2503 2235 2742 2809
39 2503 2235 2742 2809
40 2536 2235 2742 2809
41 2553 2235 2742 2810
42 2571 2235 2742 2812
43 2582 2235 2742 2812
44 2606 2235 2742 2812
45 2626 2235 2742 2812
46 2626 2235 2742 2812
47 2626 2235 2742 2812
48 2645 2259 2742 2815
49 2645 2259 2742 2815
50 2654 2279 2742 2815
51 2657 2299 2742 2815
52 2668 2299 2742 2817
53 2675 2299 2742 2817
54 2675 2299 2742 2817
55 2675 2299 2742 2817
56 2691 2299 2742 2817
57 2692 2299 2742 2817
58 2697 2299 2742 2817
59 2699 2299 2742 2817
60 2701 2302 2742 2817
61 2701 2302 2742 2817
62 2701 2302 2742 2817
63 2711 2302 2742 2817
64 2728 2302 2742 2817
65 2732 2302 2742 2817
66 2732 2351 2742 2817
67 2735 2351 2742 2817
68 2735 2351 2742 2817
69 2735 2370 2742 2818
70 2738 2370 2742 2818
71 2739 2370 2742 2818
72 2746 2395 2742 2818
73 2746 2395 2742 2818
74 2746 2410 2742 2822
75 2746 2410 2742 2822
76 2746 2455 2742 2822
77 2746 2455 2753 2822
78 2746 2481 2753 2822
79 2746 2481 2764 2822
80 2746 2501 2764 2822
81 2746 2512 2764 2823
82 2746 2517 2764 2823
83 2746 2541 2764 2823
84 2746 2541 2764 2823
85 2746 2605 2764 2823
86 2765 2625 2764 2823
87 2765 2625 2764 2823
88 2765 2625 2764 2823
89 2765 2625 2764 2823
90 2765 2626 2764 2823
91 2765 2657 2764 2823
92 2765 2657 2764 2823
93 2765 2657 2764 2823
94 2765 2657 2764 2823
95 2765 2657 2764 2823
96 2765 2660 2764 2823
97 2766 2679 2764 2823
98 2766 2679 2764 2823
99 2766 2696 2764 2823
100 2766 2720 2764 2823
101 2766 2720 2764 2823
102 2766 2720 2764 2823
103 2766 2720 2764 2823
104 2766 2731 2764 2823
105 2776 2735 2764 2825
106 2776 2735 2764 2825
107 2781 2754 2764 2826
108 2781 2772 2764 2826
109 2781 2772 2764 2830
110 2781 2783 2764 2830
111 2781 2783 2764 2830
112 2781 2783 2764 2830
113 2781 2786 2764 2830
114 2781 2790 2764 2830
115 2781 2791 2764 2830
116 2781 2791 2764 2830
117 2781 2791 2764 2830
118 2781 2791 2764 2830
119 2781 2797 2764 2830
120 2782 2797 2764 2830
121 2782 2819 2764 2830
122 2782 2819 2764 2830
123 2782 2819 2764 2830
124 2782 2819 2764 2830
125 2791 2819 2764 2830
126 2791 2819 2764 2830
127 2799 2819 2764 2830
128 2799 2822 2764 2830
129 2799 2825 2764 2830
130 2799 2825 2764 2830
131 2799 2825 2764 2830
132 2799 2825 2764 2830
133 2801 2825 2764 2830
134 2801 2825 2764 2830
135 2801 2825 2764 2831
136 2801 2825 2764 2831
137 2801 2825 2764 2831
138 2801 2825 2764 2831
139 2801 2825 2764 2831
140 2801 2825 2764 2831
141 2801 2825 2764 2832
142 2801 2825 2764 2832
143 2801 2825 2764 2832
144 2801 2825 2764 2832
145 2801 2825 2764 2832
146 2801 2825 2764 2832
147 2801 2825 2764 2832
148 2812 2825 2764 2833
149 2812 2825 2764 2833
150 2812 2825 2764 2833
151 2812 2825 2764 2833
152 2812 2825 2764 2833
153 2812 2825 2764 2833
154 2820 2825 2764 2833
155 2820 2825 2764 2833
156 2820 2825 2764 2833
157 2820 2825 2764 2833
158 2820 2825 2764 2833
159 2820 2826 2764 2833
160 2820 2826 2764 2833
161 2820 2826 2764 2833
162 2820 2826 2764 2833
163 2820 2826 2764 2833
164 2820 2826 2764 2836
165 2820 2826 2764 2836
166 2820 2826 2764 2836
167 2820 2827 2764 2836
168 2820 2827 2764 2836
169 2820 2827 2764 2836
170 2820 2827 2764 2836
171 2820 2827 2764 2836
172 2820 2827 2764 2836
173 2820 2827 2764 2836
174 2820 2827 2764 2836
175 2820 2827 2764 2836
176 2820 2827 2764 2836
177 2820 2827 2764 2836
178 2820 2827 2764 2836
179 2820 2827 2764 2836
180 2820 2827 2764 2836
181 2820 2827 2764 2836
182 2820 2827 2764 2836
183 2820 2827 2764 2836
184 2820 2829 2764 2836
185 2820 2829 2764 2836
186 2820 2829 2764 2836
187 2820 2829 2764 2836
188 2820 2829 2764 2837
189 2820 2829 2764 2837
190 2820 2829 2764 2837
191 2820 2829 2764 2837
192 2820 2829 2764 2837
193 2820 2829 2764 2837
194 2820 2829 2764 2837
195 2820 2829 2764 2837
196 2820 2829 2764 2837
197 2820 2829 2764 2837
198 2820 2829 2764 2837
199 2820 2829 2764 2837
200 2820 2829 2764 2837
201 2820 2829 2764 2837
202 2820 2829 2764 2837
203 2820 2829 2764 2838
204 2820 2829 2764 2838
205 2820 2829 2764 2838
206 2820 2829 2764 2838
207 2820 2829 2764 2838
208 2820 2829 2764 2838
209 2820 2829 2764 2838
210 2820 2829 2764 2838
211 2820 2829 2764 2838
212 2820 2829 2764 2838
213 2820 2829 2764 2838
214 2820 2829 2764 2838
215 2820 2829 2764 2838
216 2820 2829 2764 2838
217 2820 2829 2764 2838
218 2820 2829 2764 2838
219 2820 2829 2764 2838
220 2820 2829 2764 2838
221 2820 2829 2764 2838
222 2820 2829 2764 2838
223 2820 2829 2764 2838
224 2820 2829 2764 2838
225 2820 2829 2764 2838
226 2820 2829 2764 2838
227 2820 2829 2764 2838
228 2820 2829 2764 2838
229 2820 2829 2764 2838
230 2820 2829 2764 2838
231 2820 2829 2764 2838
232 2820 2829 2764 2838
233 2820 2829 2764 2838
234 2820 2829 2764 2838
235 2820 2829 2764 2838
236 2820 2829 2764 2838
237 2820 2829 2764 2838
238 2820 2829 2764 2838
239 2820 2829 2764 2838
240 2820 2829 2764 2838
241 2820 2829 2764 2838
242 2820 2829 2764 2838
243 2820 2829 2764 2838
244 2820 2829 2764 2838
245 2820 2829 2764 2838
246 2820 2829 2764 2838
247 2820 2829 2764 2838
248 2820 2829 2764 2838
249 2820 2829 2764 2838
250 2820 2829 2764 2838
251 2820 2829 2764 2838
252 2820 2829 2764 2838
253 2820 2829 2764 2838
254 2820 2829 2764 2838
255 2820 2829 2764 2838
256 2820 2829 2764 2838
257 2820 2829 2764 2838
258 2820 2829 2764 2838
259 2820 2829 2764 2838
260 2820 2829 2764 2838
261 2820 2829 2764 2838
262 2820 2829 2764 2838
263 2820 2829 2764 2838
264 2820 2829 2764 2838
265 2820 2829 2764 2838
266 2820 2829 2764 2838
267 2820 2829 2764 2838
268 2820 2829 2764 2838
269 2820 2829 2764 2838
270 2820 2829 2764 2838
271 2820 2829 2764 2838
272 2820 2829 2764 2838
273 2820 2829 2764 2838
274 2820 2829 2764 2838
275 2820 2829 2764 2838
276 2820 2829 2764 2838
277 2820 2829 2764 2838
278 2820 2829 2764 2838
279 2820 2830 2764 2838
280 2820 2830 2764 2838
281 2820 2830 2764 2838
282 2820 2830 2764 2838
283 2820 2830 2764 2838
284 2820 2830 2764 2838
285 2820 2830 2764 2840
286 2820 2830 2764 2840
287 2820 2830 2764 2840
288 2820 2830 2764 2840
289 2820 2830 2764 2840
290 2820 2831 2764 2840
291 2820 2831 2764 2840
292 2820 2831 2764 2840
293 2820 2831 2764 2840
294 2820 2831 2764 2840
295 2820 2831 2764 2840
296 2820 2831 2764 2840
297 2820 2831 2764 2840
298 2820 2831 2764 2840
299 2820 2831 2764 2840
300 2820 2831 2764 2840

==> 03_regex_lorem_updated.dat <==
minutes kelinci kelinciwca spf badger
1 27990 54721 643 71186
2 28034 57079 643 71186
3 28073 68879 643 71703
4 43152 70429 643 71703
5 43152 70429 643 71706
6 43152 70429 643 74250
7 43152 71577 643 74250
8 43152 74481 643 74968
9 46915 81044 643 75078
10 61288 81044 643 75078
11 61288 82839 643 76993
12 61288 84856 643 77377
13 74631 84856 643 77901
14 74631 86852 643 78861
15 74631 87281 643 80162
16 74631 87281 643 82104
17 74631 88100 643 82305
18 74631 88100 643 82307
19 81802 89661 643 82327
20 85631 90978 643 83336
21 92830 90978 643 83336
22 92830 91046 643 86375
23 92830 92956 643 88436
24 92830 92999 643 88436
25 92830 93345 643 88436
26 92830 93345 643 88436
27 92830 94337 643 88784
28 92830 94337 643 88867
29 92830 94841 643 89926
30 93678 94841 643 89926
31 93678 95174 643 89926
32 93678 95174 643 89926
33 93678 96435 643 93149
34 96043 97936 643 93251
35 96043 97937 643 93251
36 96043 97937 643 93252
37 96043 98065 643 93252
38 96043 100106 643 93749
39 96043 101236 643 93749
40 96043 101508 643 93749
41 96043 101508 643 94646
42 97861 101840 643 95815
43 98866 101851 1028 95815
44 98866 101851 1028 95815
45 98866 103231 1028 95815
46 99249 103231 1028 99894
47 99249 103231 1028 100400
48 99766 103516 1028 101537
49 99766 104276 1028 102042
50 99766 104276 1028 102042
51 99766 104276 1028 102043
52 99766 104360 1028 102043
53 99766 104360 1028 102044
54 99766 104360 1028 102051
55 99913 104360 1028 102052
56 99913 104360 1028 102052
57 100036 105697 1028 102052
58 100036 105697 1028 102575
59 100036 105697 1028 102575
60 100036 107998 1028 102575
61 100036 107998 1028 103080
62 100036 107998 1028 103080
63 100036 107998 1028 105919
64 100036 107998 1028 105919
65 100036 108068 1028 106424
66 100036 108068 1028 106424
67 100036 108068 1028 106424
68 100036 108068 1028 106424
69 100087 108068 1028 107623
70 100352 109444 1028 107623
71 100352 109451 1028 107623
72 100352 111473 1028 107623
73 100352 111473 1028 107623
74 100352 111473 1028 107623
75 100928 111473 1028 109148
76 100928 111473 1028 109151
77 100928 111473 1028 110283
78 100928 111473 1028 110283
79 100928 111473 1028 110283
80 100928 111473 1028 110283
81 100928 111473 1028 110689
82 100928 111517 1028 110788
83 100928 114524 1028 110788
84 100928 116533 1028 110788
85 100928 116533 1028 111044
86 100928 117038 1028 112007
87 100928 117542 1028 112255
88 100928 117542 1028 112255
89 102072 117667 1028 112759
90 103046 117667 1028 112759
91 103046 117667 1028 112759
92 103046 117667 1028 113768
93 103046 117857 1028 113768
94 103046 117857 1028 113768
95 103190 117857 1028 114024
96 103190 118869 1028 114024
97 103190 118869 1028 114026
98 103190 118938 1028 114026
99 103190 119320 1028 114026
100 103190 119320 1028 114026
101 103190 119320 1191 114026
102 103190 119320 1191 114026
103 103190 119320 1191 114026
104 103190 119320 1191 114922
105 103190 119320 1191 114922
106 103190 119321 1191 114922
107 103190 119321 1191 115177
108 103190 119321 1191 115177
109 103350 119322 1191 115304
110 103350 119322 1191 115304
111 103350 119623 1191 115304
112 103350 119623 1191 115304
113 103357 119623 1191 115304
114 103357 119623 1191 115304
115 103357 119633 1191 115304
116 103357 119633 1191 115304
117 103444 119633 1191 115588
118 103444 119633 1191 115588
119 103444 119633 1191 115589
120 103444 119633 1191 115589
121 103444 119633 1191 115717
122 103444 119633 1191 115717
123 103444 119633 1191 115717
124 103444 119633 1191 115717
125 103444 119633 1191 115717
126 103444 119633 1191 115717
127 103444 119633 1191 115717
128 103444 119633 1191 115717
129 108099 119633 1191 115717
130 108099 119633 1191 115718
131 108099 119633 1191 115718
132 108099 119633 1191 115718
133 109987 119633 1191 115718
134 109987 119633 1191 115718
135 109987 119633 1191 115718
136 109987 119633 1191 115718
137 110996 119633 1191 117874
138 111164 119633 1191 117874
139 111164 119633 1191 117874
140 111164 119633 1191 117874
141 114466 119633 1191 117874
142 115475 119633 1191 117874
143 116145 119633 1191 117874
144 116145 119633 1191 117874
145 116145 119633 1191 117874
146 116145 119633 1191 117874
147 116145 119633 1191 117874
148 116145 119633 1191 117874
149 116145 119633 1191 117874
150 116145 119633 1191 117874
151 116145 119633 1191 117874
152 116145 119633 1191 117874
153 116145 119633 1191 117874
154 116145 119633 1191 117874
155 116145 119633 1191 117874
156 116145 119699 1191 117874
157 116145 119701 1191 117874
158 116145 119701 1191 117874
159 116145 119986 1191 117874
160 116145 119988 1191 117876
161 116145 119988 1191 117876
162 116145 119988 1191 118992
163 116145 119988 1191 118992
164 116145 119988 1191 118992
165 116145 120114 1191 118992
166 116145 120181 1191 118992
167 116145 120523 1191 118992
168 116145 120523 1191 118992
169 116145 120524 1191 118992
170 116145 120524 1191 118992
171 116145 120524 1191 118992
172 116145 120524 1191 118992
173 116339 120524 1191 118992
174 116339 120524 1191 118992
175 116339 120524 1191 120992
176 116339 120524 1191 120992
177 116339 120524 1191 120992
178 116339 120524 1191 120992
179 116339 120524 1191 120992
180 116339 120525 1191 120992
181 116339 120651 1191 120992
182 116339 120651 1191 120992
183 116339 120651 1191 120992
184 116339 120651 1191 121497
185 116339 120653 1191 121497
186 116339 120653 1191 121497
187 116339 120653 1191 121497
188 116339 120653 1191 121497
189 116339 120653 1191 121497
190 116339 121157 1191 121497
191 116339 121157 1191 122035
192 116339 121157 1191 122035
193 116339 121157 1191 122590
194 116339 121157 1191 122590
195 116339 121157 1191 122967
196 116339 121157 1191 122967
197 116339 121157 1191 122967
198 116339 121662 1191 122967
199 116339 121662 1191 122967
200 116339 121662 1191 122967
201 116339 121662 1191 122967
202 116339 121662 1191 122967
203 116339 121662 1191 122983
204 116339 121662 1191 123487
205 116339 121662 1191 123599
206 116339 121662 1191 123599
207 116339 121662 1191 124229
208 116339 121662 1191 124229
209 116339 121662 1191 124229
210 116339 121662 1191 124229
211 116339 121662 1191 124229
212 116339 121662 1191 124229
213 116339 121662 1191 124229
214 116339 121662 1191 124229
215 116339 121662 1191 124229
216 116339 122166 1191 124229
217 116339 122166 1191 124229
218 116339 122167 1191 124229
219 116339 122167 1191 124229
220 117348 122167 1191 124229
221 118445 122293 1191 124348
222 118445 122293 1191 124348
223 118445 122293 1191 124348
224 118445 122293 1191 124348
225 118445 122293 1191 124348
226 118445 122798 1191 124853
227 118445 122798 1191 124853
228 118445 122798 1191 124853
229 118445 122798 1191 124853
230 118445 122798 1191 124853
231 118445 122798 1191 124853
232 118445 122798 1191 124853
233 118445 122798 1191 124853
234 118445 122798 1191 124853
235 118445 122798 1191 124853
236 118445 122798 1191 124853
237 118445 122798 1191 124853
238 118445 122798 1191 124853
239 118445 122798 1191 124853
240 118445 122798 1191 124853
241 118445 122798 1191 124853
242 118445 123658 1191 124853
243 118445 123658 1191 124853
244 118445 123658 1191 124853
245 118445 123658 1191 124853
246 118445 123658 1191 124853
247 118445 123658 1191 124853
248 118445 123658 1191 124853
249 118445 123658 1191 124853
250 118462 123658 1191 124853
251 118462 123715 1191 124853
252 118462 123715 1191 124853
253 118462 123715 1191 124853
254 118464 123715 1191 124853
255 118464 123715 1191 124853
256 118464 123715 1191 124853
257 118464 123715 1191 124853
258 118468 123716 1191 124853
259 118468 123716 1191 124853
260 118468 123716 1191 124853
261 118468 123716 1191 124853
262 118510 123716 1191 124853
263 118510 123716 1191 124853
264 118548 123716 1191 124853
265 118548 123887 1191 124853
266 118716 123887 1191 124853
267 118716 123887 1191 124853
268 118716 123887 1191 124853
269 118716 123887 1191 124853
270 118716 123887 1191 124853
271 118716 123887 1191 124853
272 118716 123887 1191 124853
273 118716 123887 1191 124983
274 118716 123887 1191 124983
275 118716 123887 1191 124983
276 118716 123887 1191 124983
277 118716 123887 1191 125487
278 119393 123887 1191 125487
279 119393 123887 1191 125487
280 119393 123887 1191 125487
281 119393 123887 1191 125487
282 119393 124627 1191 125487
283 119393 124627 1191 125487
284 119393 124627 1191 125487
285 119393 124627 1191 125487
286 119393 124628 1191 125487
287 119393 124628 1191 125487
288 119393 124628 1191 125487
289 119393 124628 1191 125487
290 119393 124628 1191 125487
291 119393 124628 1388 125487
292 119393 124628 1388 125487
293 119393 124641 1388 125487
294 119393 124641 1388 125487
295 119393 124641 1388 125487
296 119393 124641 1388 125487
297 119393 124641 1388 125487
298 119393 124641 1388 125487
299 119393 124641 1388 125616
300 119393 124641 1388 125616

==> 04_hashtable_updated.dat <==
minutes kelinci kelinciwca spf badger
1 2651 2879 3488 3096
2 3289 3061 3488 3280
3 3289 3251 3488 3403
4 3289 3723 3488 3808
5 3401 3924 3488 4044
6 3401 4030 3488 4103
7 3401 4161 3488 4151
8 3401 4200 3488 4153
9 3418 4212 3488 4192
10 3418 4217 3488 4198
11 3773 4223 3488 4204
12 3773 4251 3488 4205
13 3863 4255 3488 4210
14 3867 4256 3488 4219
15 3867 4260 3488 4223
16 3867 4260 3488 4223
17 3867 4262 3488 4235
18 3867 4280 3488 4239
19 4056 4283 3488 4251
20 4056 4284 3488 4268
21 4056 4289 3488 4284
22 4056 4297 3488 4325
23 4179 4298 3488 4337
24 4179 4303 3488 4349
25 4179 4347 3488 4350
26 4179 4349 3488 4422
27 4179 4407 3488 4422
28 4179 4464 3488 4451
29 4179 4476 3488 4496
30 4179 4481 3488 4503
31 4179 4485 3488 4551
32 4179 4516 3488 4558
33 4325 4516 3488 4575
34 4325 4536 3488 4582
35 4325 4539 3488 4584
36 4325 4539 3488 4598
37 4325 4544 3488 4599
38 4325 4570 3488 4600
39 4325 4591 3488 4600
40 4325 4594 3488 4613
41 4325 4596 3488 4621
42 4325 4599 3488 4621
43 4325 4608 3488 4641
44 4325 4635 3488 4646
45 4325 4635 3488 4660
46 4325 4637 3488 4682
47 4325 4674 3488 4684
48 4325 4706 3488 4731
49 4325 4709 3488 4731
50 4325 4712 3488 4731
51 4448 4712 3488 4744
52 4448 4712 3488 4761
53 4448 4721 3488 4773
54 4448 4721 3488 4796
55 4448 4744 3488 4872
56 4448 4744 3488 4885
57 4448 4750 3488 4901
58 4448 4768 3488 4901
59 4448 4772 3488 4901
60 4448 4789 3488 4908
61 4448 4790 3488 4925
62 4448 4796 3488 4928
63 4448 4796 3488 4931
64 4448 4803 3488 4931
65 4448 4859 3488 4931
66 4460 4859 3488 4931
67 4460 4867 3488 4931
68 4460 4874 3488 4951
69 4460 4875 3488 4951
70 4460 4876 3488 4951
71 4460 4876 3488 4953
72 4460 4877 3488 4953
73 4460 4877 3488 4965
74 4460 4877 3488 4965
75 4460 4881 3488 4965
76 4460 4881 3488 4965
77 4460 4886 3488 4969
78 4460 4886 3488 5006
79 4460 4952 3488 5043
80 4460 4955 3488 5070
81 4460 4956 3488 5081
82 4460 4970 3488 5092
83 4460 5020 3488 5092
84 4460 5043 3488 5107
85 4460 5085 3488 5128
86 4460 5085 3488 5133
87 4460 5085 3488 5133
88 4460 5089 3488 5180
89 4460 5089 3488 5194
90 4460 5114 3488 5195
91 4460 5114 3488 5220
92 4460 5114 3488 5284
93 4460 5114 3488 5292
94 4460 5115 3488 5292
95 4460 5119 3488 5292
96 4460 5168 3488 5292
97 4460 5231 3488 5292
98 4460 5256 3488 5292
99 4460 5259 3488 5298
100 4460 5262 3488 5299
101 4460 5291 3488 5302
102 4460 5339 3488 5302
103 4460 5404 3488 5322
104 4460 5426 3488 5322
105 4460 5428 3488 5322
106 4460 5428 3488 5322
107 4460 5442 3488 5322
108 4460 5454 3488 5325
109 4460 5454 3488 5333
110 4460 5454 3488 5333
111 4460 5465 3488 5334
112 4460 5495 3488 5342
113 4460 5495 3488 5396
114 4460 5495 3488 5396
115 4460 5503 3488 5396
116 4460 5514 3488 5421
117 4460 5550 3488 5458
118 4460 5600 3488 5479
119 4460 5661 3488 5479
120 4460 5681 3488 5479
121 4460 5688 3488 5479
122 4460 5688 3488 5480
123 4460 5690 3488 5484
124 4460 5690 3488 5508
125 4460 5694 3488 5509
126 4460 5700 3488 5571
127 4460 5702 3488 5588
128 4460 5705 3488 5588
129 4460 5733 3488 5588
130 4460 5733 3488 5588
131 4460 5733 3488 5588
132 4460 5733 3488 5593
133 4460 5733 3488 5595
134 4460 5733 3488 5595
135 4460 5733 3488 5600
136 4460 5733 3488 5607
137 4460 5739 3488 5611
138 4460 5739 3488 5612
139 4460 5740 3488 5612
140 4460 5741 3488 5618
141 4460 5743 3488 5618
142 4460 5751 3488 5644
143 4460 5765 3488 5651
144 4460 5817 3488 5651
145 4460 5817 3488 5661
146 4460 5817 3488 5672
147 4460 5819 3488 5672
148 4460 5842 3488 5673
149 4460 5842 3488 5675
150 4460 5844 3488 5677
151 4460 5849 3488 5677
152 4460 5856 3488 5677
153 4460 5857 3488 5677
154 4460 5857 3488 5686
155 4460 5857 3488 5687
156 4460 5857 3488 5687
157 4460 5857 3488 5688
158 4460 5857 3488 5691
159 4460 5860 3488 5691
160 4460 5860 3488 5700
161 4460 5860 3488 5751
162 4460 5860 3488 5754
163 4460 5860 3488 5755
164 4460 5860 3488 5755
165 4460 5860 3488 5755
166 4460 5868 3488 5755
167 4460 5911 3488 5755
168 4460 5911 3488 5755
169 4460 5934 3488 5758
170 4460 5934 3488 5777
171 4460 5937 3488 5791
172 4460 5938 3488 5791
173 4460 5938 3488 5791
174 4460 5981 3488 5791
175 4460 5987 3488 5791
176 4460 5993 3488 5827
177 4460 5993 3488 5828
178 4460 5994 3488 5898
179 4460 5994 3488 5898
180 4460 5994 3488 5898
181 4460 6027 3488 5905
182 4460 6038 3488 5921
183 4460 6067 3488 5921
184 4460 6067 3488 5921
185 4460 6067 3488 5921
186 4460 6084 3488 5921
187 4460 6115 3488 5921
188 4460 6140 3488 5921
189 4460 6148 3488 5921
190 4460 6156 3488 5921
191 4460 6169 3488 5921
192 4460 6212 3488 5933
193 4460 6219 3488 5933
194 4460 6219 3488 5936
195 4460 6244 3488 5942
196 4460 6295 3488 5978
197 4460 6295 3488 5989
198 4460 6296 3488 5989
199 4460 6324 3488 5989
200 4460 6333 3488 5998
201 4460 6354 3488 5999
202 4460 6370 3488 5999
203 4460 6377 3488 5999
204 4460 6380 3488 6015
205 4460 6383 3488 6023
206 4460 6383 3488 6025
207 4460 6383 3488 6025
208 4460 6383 3488 6039
209 4460 6398 3488 6077
210 4460 6402 3488 6089
211 4460 6411 3488 6089
212 4460 6430 3488 6089
213 4460 6430 3488 6089
214 4460 6433 3488 6089
215 4460 6485 3488 6089
216 4460 6487 3488 6089
217 4460 6502 3488 6089
218 4460 6503 3488 6089
219 4460 6504 3488 6123
220 4460 6507 3488 6157
221 4460 6528 3488 6157
222 4460 6530 3488 6157
223 4460 6530 3488 6159
224 4460 6530 3488 6177
225 4460 6540 3488 6183
226 4460 6540 3488 6183
227 4460 6551 3488 6183
228 4460 6551 3488 6183
229 4460 6551 3488 6217
230 4460 6551 3488 6230
231 4460 6551 3488 6230
232 4460 6551 3488 6236
233 4460 6556 3488 6236
234 4460 6556 3488 6236
235 4460 6557 3488 6241
236 4460 6559 3488 6250
237 4460 6578 3488 6275
238 4460 6585 3488 6275
239 4460 6585 3488 6275
240 4460 6621 3488 6286
241 4460 6647 3488 6291
242 4460 6647 3488 6291
243 4460 6650 3488 6291
244 4460 6650 3488 6291
245 4460 6650 3488 6300
246 4460 6650 3488 6300
247 4460 6650 3488 6300
248 4460 6661 3488 6316
249 4460 6666 3488 6316
250 4460 6666 3488 6316
251 4460 6715 3488 6316
252 4460 6728 3488 6316
253 4460 6733 3488 6316
254 4460 6739 3488 6333
255 4460 6739 3488 6333
256 4460 6739 3488 6333
257 4460 6762 3488 6336
258 4460 6762 3488 6381
259 4460 6762 3488 6418
260 4460 6764 3488 6449
261 4460 6784 3488 6473
262 4460 6787 3488 6478
263 4460 6787 3488 6495
264 4460 6792 3488 6497
265 4460 6792 3488 6501
266 4460 6794 3488 6503
267 4460 6794 3488 6520
268 4460 6797 3488 6528
269 4460 6797 3488 6541
270 4460 6801 3488 6544
271 4460 6813 3488 6546
272 4460 6819 3488 6546
273 4460 6820 3488 6561
274 4460 6820 3488 6580
275 4460 6829 3488 6581
276 4460 6846 3488 6584
277 4472 6846 3488 6598
278 4472 6858 3488 6600
279 4472 6871 3488 6608
280 4472 6876 3488 6610
281 4472 6881 3488 6621
282 4472 6884 3488 6679
283 4472 6909 3488 6692
284 4472 6910 3488 6712
285 4472 6951 3488 6720
286 4472 6976 3488 6720
287 4472 6982 3488 6733
288 4472 6982 3488 6733
289 4472 6982 3488 6747
290 4472 6982 3488 6747
291 4472 6999 3488 6750
292 4472 7002 3488 6767
293 4472 7014 3488 6774
294 4472 7026 3488 6774
295 4472 7060 3488 6774
296 4472 7078 3488 6774
297 4472 7081 3488 6774
298 4472 7088 3488 6774
299 4472 7093 3488 6774
300 4472 7095 3488 6774

==> 05_compress_updated.dat <==
minutes kelinci kelinciwca spf badger
1 1555536 1532046 1509880 1525944
2 1558402 1545379 1509880 1532725
3 1562370 1550723 1509880 1537451
4 1567917 1550723 1509880 1550817
5 1575844 1558939 1509880 1554218
6 1578268 1563239 1509880 1554955
7 1578268 1563239 1509880 1556935
8 1581285 1563239 1509880 1557799
9 1581285 1564320 1509880 1557799
10 1581285 1564709 1509880 1563791
11 1582552 1565009 1509880 1574527
12 1583478 1565009 1509880 1574527
13 1583478 1565009 1509880 1579710
14 1585458 1569607 1509880 1583773
15 1585458 1569607 1509880 1583773
16 1586226 1569607 1509880 1584369
17 1589434 1569607 1509880 1588904
18 1589434 1581698 1509880 1608427
19 1591528 1583738 1509880 1608427
20 1594199 1588516 1509880 1610520
21 1594199 1588516 1509880 1632232
22 1597925 1588516 1509880 1632232
23 1597925 1588516 1509880 1632232
24 1597925 1588516 1509880 1636805
25 1597925 1588516 1509880 1641714
26 1597925 1591670 1509880 1641714
27 1597925 1591670 1509880 1655132
28 1597925 1591670 1509880 1655132
29 1597925 1591670 1509880 1660251
30 1600684 1594152 1509880 1671842
31 1602085 1594152 1509880 1671842
32 1602085 1594152 1509880 1673058
33 1602085 1616251 1509880 1673058
34 1602085 1617009 1509880 1673058
35 1602085 1617009 1509880 1673770
36 1603161 1617388 1509880 1678118
37 1604841 1617692 1509880 1678118
38 1604841 1617692 1509880 1681767
39 1604841 1617692 1509880 1683954
40 1604841 1617692 1509880 1683954
41 1608768 1617692 1509880 1683954
42 1614812 1619497 1509880 1683954
43 1614812 1623782 1509880 1684677
44 1614812 1627294 1509880 1692171
45 1614812 1627710 1509880 1694861
46 1614812 1627887 1509880 1696889
47 1615910 1646188 1509880 1701894
48 1615910 1648099 1509880 1707891
49 1615910 1652958 1509880 1707891
50 1615910 1661251 1509880 1707891
51 1615910 1661251 1509880 1707891
52 1615910 1664507 1509880 1707891
53 1615910 1664507 1509880 1709612
54 1617511 1664507 1509880 1711028
55 1635273 1665074 1509880 1717455
56 1635273 1665074 1509880 1720080
57 1635273 1665533 1509880 1720080
58 1635273 1670097 1509880 1720080
59 1637951 1672650 1509880 1720080
60 1638630 1672650 1509880 1720080
61 1639844 1675017 1509880 1720080
62 1641519 1678584 1509880 1728203
63 1642496 1682395 1509880 1733960
64 1642998 1682395 1509880 1735357
65 1642998 1682395 1509880 1746248
66 1644911 1689196 1509880 1746248
67 1651081 1690027 1509880 1749498
68 1651081 1690214 1509880 1749498
69 1651081 1692007 1509880 1749498
70 1651081 1692007 1509880 1749498
71 1651081 1696038 1509880 1749498
72 1657762 1696038 1509880 1749498
73 1661032 1697229 1509880 1749498
74 1661560 1697229 1509880 1749498
75 1661560 1697229 1509880 1749498
76 1670157 1697229 1509880 1749498
77 1686003 1697229 1509880 1749498
78 1686003 1697229 1509880 1758653
79 1686003 1697229 1509880 1758653
80 1686003 1697229 1509880 1762066
81 1689895 1698550 1509880 1762066
82 1693045 1698550 1509880 1762764
83 1694880 1698550 1509880 1762764
84 1694880 1698550 1509880 1762764
85 1694880 1698550 1509880 1762764
86 1694880 1698550 1509880 1762764
87 1694945 1698550 1509880 1762764
88 1694945 1703880 1509880 1762764
89 1694945 1704264 1509880 1762764
90 1694945 1704264 1509880 1762764
91 1694945 1704264 1509880 1762764
92 1694945 1704264 1509880 1762764
93 1694945 1704264 1509880 1763473
94 1696009 1705127 1509880 1773136
95 1696169 1705127 1509880 1775699
96 1696169 1705127 1509880 1775699
97 1696169 1705127 1509880 1784663
98 1696169 1705127 1509880 1784663
99 1697703 1710660 1509880 1784663
100 1709657 1710660 1509880 1784663
101 1709657 1710660 1509880 1784663
102 1709657 1710660 1509880 1784663
103 1709657 1712175 1509880 1784663
104 1709657 1716087 1509880 1784663
105 1709657 1716087 1509880 1784663
106 1709657 1716087 1509880 1784663
107 1709657 1716087 1509880 1784663
108 1709657 1716087 1509880 1784663
109 1709657 1716087 1509880 1784663
110 1712086 1718339 1509880 1786685
111 1721513 1718670 1509880 1786685
112 1721513 1718670 1509880 1786685
113 1721513 1718670 1509880 1786685
114 1721513 1718670 1509880 1788133
115 1721513 1718670 1509880 1788133
116 1721513 1718670 1509880 1788133
117 1721513 1718670 1509880 1788133
118 1721513 1718670 1509880 1788133
119 1721513 1721117 1509880 1788133
120 1723463 1721117 1509880 1788309
121 1723463 1721117 1509880 1789071
122 1726813 1721117 1509880 1791150
123 1726813 1721117 1509880 1791150
124 1726813 1721117 1509880 1793748
125 1726813 1721117 1509880 1793748
126 1726813 1721117 1509880 1793748
127 1726813 1725299 1509880 1793748
128 1726813 1725299 1509880 1793748
129 1726813 1725299 1509880 1793748
130 1726813 1725299 1509880 1793748
131 1726813 1728614 1509880 1793748
132 1726813 1728614 1509880 1793748
133 1726813 1728614 1509880 1793748
134 1726813 1728614 1509880 1793748
135 1726813 1728614 1509880 1793748
136 1726813 1728614 1509880 1793748
137 1726813 1728614 1509880 1793748
138 1726813 1728614 1509880 1793748
139 1726813 1728614 1509880 1793748
140 1726813 1728614 1509880 1793748
141 1726813 1728614 1509880 1793748
142 1726813 1728982 1509880 1793748
143 1726813 1728982 1509880 1793748
144 1730173 1728982 1509880 1793748
145 1730173 1728982 1509880 1793748
146 1733513 1728982 1509880 1793748
147 1733513 1728982 1509880 1793748
148 1737565 1728982 1509880 1793748
149 1737565 1728982 1509880 1793748
150 1737565 1728982 1509880 1793748
151 1739507 1732493 1509880 1793748
152 1739507 1733727 1509880 1793748
153 1741648 1736994 1509880 1793748
154 1741648 1736994 1509880 1793748
155 1746719 1736994 1509880 1793748
156 1749599 1736994 1509880 1793748
157 1749599 1736994 1509880 1793748
158 1749599 1736994 1509880 1793748
159 1749599 1736994 1509880 1793748
160 1749599 1736994 1509880 1793748
161 1749599 1736994 1509880 1793748
162 1749599 1736994 1509880 1793748
163 1749599 1736994 1509880 1793748
164 1749599 1736994 1509880 1793748
165 1749599 1736994 1509880 1793748
166 1749599 1736994 1509880 1793748
167 1749599 1736994 1509880 1793748
168 1749599 1736994 1509880 1793748
169 1749599 1736994 1509880 1793748
170 1749599 1736994 1509880 1793748
171 1749599 1736994 1509880 1793748
172 1749599 1736994 1509880 1793748
173 1749599 1736994 1509880 1793748
174 1749599 1736994 1509880 1794450
175 1749599 1736994 1509880 1794997
176 1751681 1738119 1509880 1794997
177 1751681 1738119 1509880 1794997
178 1751681 1738119 1509880 1794997
179 1751681 1738119 1509880 1794997
180 1751681 1738119 1509880 1794997
181 1751681 1738119 1509880 1794997
182 1751681 1738119 1509880 1794997
183 1751681 1738119 1509880 1794997
184 1751681 1738119 1509880 1794997
185 1751681 1738119 1509880 1794997
186 1751681 1738119 1509880 1794997
187 1751681 1738119 1509880 1794997
188 1751681 1738119 1509880 1794997
189 1752991 1738119 1509880 1794997
190 1753295 1738119 1509880 1794997
191 1753295 1738119 1509880 1794997
192 1753295 1742202 1509880 1794997
193 1753295 1749768 1509880 1794997
194 1753295 1749768 1509880 1794997
195 1753295 1755951 1509880 1794997
196 1753295 1760746 1509880 1794997
197 1753295 1760746 1509880 1794997
198 1753295 1762511 1509880 1794997
199 1753295 1762511 1509880 1794997
200 1753295 1762511 1509880 1794997
201 1753295 1768352 1509880 1794997
202 1753295 1768352 1509880 1794997
203 1753295 1768352 1509880 1794997
204 1753295 1770265 1509880 1794997
205 1753295 1770265 1509880 1794997
206 1753295 1770265 1509880 1794997
207 1756193 1770265 1509880 1794997
208 1760300 1770265 1509880 1794997
209 1760300 1770265 1509880 1794997
210 1760300 1770265 1509880 1794997
211 1760300 1770265 1509880 1794997
212 1760300 1770265 1509880 1794997
213 1760300 1770265 1509880 1794997
214 1760300 1770265 1509880 1794997
215 1760300 1773394 1509880 1794997
216 1760300 1775271 1509880 1794997
217 1760300 1775684 1509880 1794997
218 1760300 1775684 1509880 1794997
219 1760300 1775684 1509880 1794997
220 1760300 1775684 1509880 1794997
221 1760300 1775684 1509880 1795201
222 1760300 1775684 1509880 1795201
223 1760300 1775684 1509880 1795201
224 1760300 1775684 1509880 1795201
225 1760300 1775684 1509880 1795201
226 1760300 1775684 1509880 1795201
227 1760300 1775684 1509880 1795201
228 1760300 1775684 1509880 1798534
229 1760300 1775684 1509880 1798534
230 1760300 1775684 1509880 1798534
231 1760300 1775684 1509880 1798534
232 1760300 1775684 1509880 1798534
233 1760300 1775684 1509880 1798534
234 1760300 1775684 1509880 1798534
235 1760300 1775684 1509880 1798534
236 1760300 1775684 1509880 1798534
237 1760300 1775684 1509880 1798534
238 1760300 1775684 1509880 1798534
239 1760300 1775684 1509880 1798534
240 1760300 1775684 1509880 1798534
241 1760300 1775684 1509880 1798534
242 1760300 1775684 1509880 1798534
243 1760300 1775684 1509880 1798534
244 1760300 1779064 1509880 1798534
245 1760300 1779064 1509880 1798534
246 1760300 1779064 1509880 1798534
247 1760300 1779064 1509880 1798534
248 1760300 1779064 1509880 1798534
249 1760300 1779457 1509880 1798534
250 1760300 1779457 1509880 1798534
251 1760300 1779457 1509880 1798534
252 1760300 1779457 1509880 1798534
253 1760300 1779457 1509880 1798534
254 1760300 1779457 1509880 1798534
255 1760300 1779457 1509880 1798534
256 1760300 1779457 1509880 1798534
257 1760300 1779457 1509880 1798534
258 1760300 1779457 1509880 1798534
259 1760300 1779457 1509880 1798534
260 1763935 1779457 1509880 1798534
261 1763935 1779457 1509880 1798534
262 1763935 1779457 1509880 1798534
263 1763935 1779457 1509880 1798534
264 1763935 1779457 1509880 1798534
265 1763935 1779457 1509880 1798534
266 1767491 1779457 1509880 1798534
267 1767491 1779457 1509880 1798534
268 1767491 1779457 1509880 1798534
269 1767491 1779457 1509880 1798534
270 1767491 1779457 1509880 1798534
271 1767491 1779457 1509880 1798534
272 1767491 1779457 1509880 1798534
273 1767491 1779457 1509880 1798534
274 1767491 1779457 1509880 1798534
275 1767491 1779457 1509880 1798534
276 1768413 1779457 1509880 1798534
277 1768413 1779457 1509880 1798534
278 1768413 1779457 1509880 1798534
279 1769078 1779457 1509880 1798534
280 1769078 1779457 1509880 1798534
281 1769078 1779457 1509880 1798534
282 1773924 1779457 1509880 1798534
283 1773924 1779457 1509880 1798534
284 1773924 1779457 1509880 1798534
285 1773924 1779457 1509880 1800831
286 1773924 1779457 1509880 1800831
287 1773924 1779457 1509880 1800831
288 1773924 1779457 1509880 1800831
289 1773924 1779457 1509880 1800831
290 1773924 1779457 1509880 1800831
291 1774580 1779457 1509880 1800831
292 1774580 1779457 1509880 1800831
293 1774580 1779457 1509880 1800831
294 1774580 1779457 1509880 1800831
295 1774580 1779457 1509880 1800831
296 1775438 1779457 1509880 1800831
297 1775438 1779457 1509880 1800831
298 1775438 1779457 1509880 1800831
299 1775438 1779457 1509880 1800831
300 1775438 1779457 1509880 1800831

==> 06_imageprocessor_updated.dat <==
minutes kelinci kelinciwca spf badger
1 12658 13961 5976 26510
2 19930 27403 46008 33617
3 29606 34553 80244 36972
4 34488 61092 80244 42034
5 46490 61236 80244 42170
6 46490 61236 80244 44410
7 46764 62647 80244 44410
8 46764 62647 80244 50911
9 46764 62647 80244 67248
10 47599 67471 80244 69178
11 47599 67471 80244 74873
12 47599 67471 80244 103903
13 49673 68717 90792 119390
14 49673 74974 90792 125813
15 49673 75125 90792 125813
16 49673 75125 90792 133826
17 49673 109138 90792 133826
18 49673 109138 90792 133826
19 49673 109138 90792 142884
20 49673 113335 90792 170510
21 49673 115999 90792 184212
22 49745 115999 90792 184212
23 49745 115999 118656 184212
24 49745 115999 118656 184212
25 49745 116071 118656 190706
26 49745 116071 118656 190706
27 49745 116107 118656 190706
28 49745 116107 118656 190706
29 49745 116107 118656 190706
30 54086 116107 118656 190706
31 54086 116798 118656 197143
32 60451 116798 118656 197863
33 60451 116798 118656 197863
34 60451 131645 118656 218592
35 60451 131645 118656 218592
36 60451 131645 118656 218592
37 60451 131645 118656 218592
38 60451 131645 118656 218592
39 60451 131645 118656 218592
40 60451 131645 118656 218592
41 60451 131645 118656 218592
42 60451 131645 118656 218592
43 74311 131645 118656 218592
44 74311 131645 118656 218592
45 74311 137462 118656 218592
46 74311 137462 118656 218592
47 74311 137628 118656 218592
48 78934 137635 118656 218592
49 78934 137635 118656 218592
50 78934 137635 118656 218592
51 78934 137635 118656 218592
52 78934 137635 118656 218592
53 78934 137635 118656 218592
54 78934 137635 118656 218592
55 78934 137635 118656 218592
56 78934 137635 118656 218592
57 78934 137635 118656 218592
58 78934 137635 118656 225835
59 78934 138269 118656 225835
60 78934 138269 118656 225835
61 78934 138269 118656 225835
62 78934 138269 118656 225835
63 78934 138269 118656 225835
64 78934 138269 118656 225835
65 78934 138269 118656 225835
66 78934 143388 118656 225835
67 78934 143388 118656 225835
68 78934 150098 118656 232956
69 80863 155758 118656 232956
70 80863 155758 118656 232956
71 80863 155758 118656 232956
72 80863 155758 118656 232956
73 80863 155758 118656 232956
74 80863 155945 118656 232956
75 80863 155945 118656 232956
76 116647 156182 118656 232956
77 116647 156182 118656 232956
78 116647 156370 118656 232956
79 146606 156370 118656 232956
80 146606 156370 118656 232956
81 146606 156370 118656 232956
82 146606 156370 118656 232956
83 146606 156370 118656 232956
84 146606 156370 118656 232956
85 146606 156370 118656 232956
86 146606 156370 118656 232956
87 146606 156370 118656 232956
88 146606 156370 118656 232956
89 146606 156370 118656 232956
90 146606 156636 118656 232956
91 146606 156636 118656 232956
92 146606 156636 118656 232956
93 146606 158242 118656 243778
94 146606 158242 118656 243778
95 146606 158242 118656 243778
96 146606 158242 118656 243778
97 146606 158242 118656 250913
98 146606 158242 118656 251071
99 146606 158242 118656 251374
100 146606 158242 118656 251921
101 148248 158242 118656 252425
102 148248 158242 118656 252425
103 148248 158242 118656 258149
104 148248 163541 118656 258185
105 148248 163541 118656 265183
106 148248 163541 118656 265183
107 148248 163541 118656 265183
108 148248 163541 118656 265183
109 148248 163541 118656 265183
110 148248 163541 118656 265183
111 148248 163541 118656 265183
112 148248 163541 118656 265183
113 148248 163541 118656 265183
114 148248 163541 118656 265183
115 148248 163541 118656 265183
116 148248 163541 118656 265183
117 148248 163541 118656 265183
118 148248 163541 118656 265183
119 148248 163541 118656 265183
120 148248 163541 118656 265183
121 148248 163541 118656 265183
122 148248 163541 118656 265183
123 148248 163541 118656 265183
124 148248 163541 118656 265183
125 148248 163541 118656 265183
126 148248 163541 118656 265183
127 148248 163541 118656 265183
128 148248 163541 118656 265183
129 162490 163541 118656 265183
130 162490 163541 118656 265183
131 162490 163541 118656 265183
132 162490 163541 118656 265183
133 162490 163541 118656 265183
134 162490 184932 118656 265183
135 162490 184932 118656 265183
136 162490 184932 118656 265183
137 162490 184932 118656 265183
138 162490 184932 118656 265183
139 162490 184932 118656 265183
140 162490 184932 118656 279583
141 162490 184932 118656 279583
142 162490 184932 118656 279583
143 162490 184932 118656 279583
144 162490 184932 118656 286718
145 162490 184932 118656 286718
146 162490 184932 118656 286718
147 162490 184932 118656 286718
148 162490 184932 118656 320954
149 162490 184932 118656 320954
150 162490 184932 118656 320954
151 162490 184932 118656 320954
152 162490 184932 118656 320954
153 162490 184932 118656 320954
154 162490 184932 118656 320954
155 162490 184932 118656 320954
156 162490 184932 118656 320954
157 162490 184932 118656 320954
158 173642 184932 118656 320954
159 173642 184932 118656 320954
160 173642 184932 118656 320954
161 173642 184932 118656 320954
162 173642 184982 118656 320954
163 173642 184982 118656 320954
164 173642 184982 118656 320954
165 173642 184982 118656 320954
166 173642 184982 118656 320954
167 173642 184982 118656 320954
168 173642 184982 118656 320954
169 173642 184982 222912 320954
170 173642 184982 222912 320954
171 173642 184982 223704 320954
172 173642 184982 291384 320954
173 173642 184982 291384 320954
174 173642 184982 291384 320954
175 173642 184982 291384 320954
176 173642 184982 291384 320954
177 173642 184982 291384 320954
178 173642 184982 291384 320954
179 173642 184982 291384 320954
180 173642 184982 291384 320954
181 173642 184982 291384 342302
182 173642 184982 291384 342302
183 173642 184982 291384 342302
184 173642 184982 291384 342302
185 173642 184982 291384 349438
186 173642 184982 291384 349438
187 173642 184982 291384 349438
188 173642 191470 291384 349438
189 173642 191470 291384 349438
190 173642 191470 291384 349438
191 173642 191470 291384 349438
192 173642 191470 291384 349438
193 173642 191470 291384 349438
194 173642 191642 291384 349438
195 173642 193032 291384 349438
196 173642 193032 291384 349438
197 173642 193032 291384 349438
198 173642 193032 291384 349438
199 173642 193032 291384 349438
200 173642 193032 291384 349438
201 173642 193032 291384 349438
202 173642 193032 291384 349438
203 173642 193032 291384 349438
204 173642 193032 291384 349438
205 173642 193032 291384 349438
206 173642 193032 291384 349438
207 173642 193032 291384 349438
208 173642 193032 291384 349438
209 181512 193032 291384 349438
210 181512 193032 291384 349438
211 181512 193133 291384 349438
212 181512 193133 291384 349438
213 181512 193133 291384 349438
214 181512 193133 291384 349438
215 181512 193133 291384 349438
216 181512 193133 291384 349438
217 181512 193133 291384 349438
218 181512 193133 291384 349438
219 181512 193133 291384 349438
220 181512 193133 291384 349438
221 181512 193133 291384 349438
222 181512 193133 291384 349438
223 181512 193133 291384 349438
224 181512 193133 291384 349438
225 181512 193133 291384 349438
226 181512 193133 291384 349438
227 181512 193133 291384 349438
228 181512 193133 291384 349438
229 181512 193133 291384 349438
230 181512 193133 291384 349438
231 181512 193133 291384 349438
232 181512 193133 291384 349438
233 181512 193133 291384 349438
234 181512 193133 291384 349438
235 181512 193133 291384 349438
236 181512 193133 291384 349438
237 181512 193133 291384 349438
238 181512 193133 291384 349438
239 181512 193133 291384 349438
240 181512 193133 291384 349438
241 181512 193133 291384 349438
242 181512 193133 291384 349438
243 181512 193133 291384 349438
244 181512 193270 291384 349438
245 181512 193270 291384 349438
246 181512 193270 291384 349438
247 181512 193270 291384 349438
248 181512 193270 291384 349438
249 181512 193270 291384 349438
250 181512 193270 291384 349438
251 181512 193270 291384 349438
252 181512 193270 291384 349438
253 181512 193270 291384 349438
254 181512 193730 291384 349438
255 181512 193730 291384 349438
256 181512 193730 291384 349438
257 181512 193730 291384 349438
258 181512 193730 291384 349438
259 181512 193730 291384 349438
260 181512 193730 291384 349438
261 181512 193730 291384 349438
262 181512 193730 291384 349438
263 181512 193730 291384 349438
264 181512 193730 291384 349438
265 181512 193730 291384 349438
266 181512 193730 291384 349438
267 181512 193730 291384 349438
268 181512 193730 291384 349438
269 181512 193730 291384 349438
270 181512 193730 291384 349438
271 181512 193730 291384 349438
272 181512 193730 291384 349438
273 181512 193730 291384 349438
274 181512 193730 291384 349438
275 181512 193730 291384 349438
276 181512 193730 291384 349438
277 181512 193730 291384 349438
278 181512 193730 291384 349438
279 181512 193730 291384 349438
280 181512 193730 291384 349438
281 181512 193730 291384 349438
282 181512 193730 291384 349438
283 181512 193730 291384 349438
284 181512 193730 291384 349438
285 188719 193730 291384 349438
286 188719 193730 291384 349438
287 188719 193730 291384 349438
288 188719 193730 291384 349438
289 188719 193730 291384 349438
290 188719 193730 291384 349438
291 188719 193730 291384 349438
292 188719 193730 291384 349438
293 188719 193730 291384 349438
294 188719 193730 291384 349438
295 188719 193730 291384 349438
296 188719 193730 291384 349438
297 188719 193730 291384 349438
298 188719 193730 291384 349438
299 188719 193730 291384 349438
300 188719 193730 291384 349438

==> 07_smartcontract_updated.dat <==
minutes kelinci kelinciwca spf badger
1 2240 2240 1000107 2240
2 2240 2240 1000107 2240
3 201813 2240 1000107 301600
4 800534 501174 1000107 501174
5 1000107 600960 1000107 900320
6 1000107 1000107 1000107 1000107
7 1000107 1000107 1000107 1000107
8 1000107 1000107 1000107 1000107
9 1000107 1000107 1000107 1000109
10 1000107 1000107 1000107 1000109
11 1000107 1000107 1000107 1000109
12 1000107 1000115 1000107 1000109
13 1000107 1000115 1000107 1000109
14 1000107 1084656 1000107 1000109
15 1000107 1084656 1000107 1000109
16 1000107 1084656 1000107 1454936
17 1000107 1084656 1000107 1454936
18 1000107 1084656 1000107 2110572
19 1000107 1185982 1000107 2463556
20 1000107 1185982 1000107 2463556
21 1000107 1185982 1000107 2463556
22 1000107 1185982 1000107 2463556
23 1000107 1185982 1000107 2463556
24 1000107 1185982 1000107 2463556
25 1000107 1185982 1000107 2463556
26 1000107 1203415 1000107 2900427
27 1000107 1203415 1000107 2902327
28 1000107 1218029 1000107 3403102
29 1000107 1218029 1000107 3403103
30 1000107 1218029 1000107 3403103
31 1000107 1218029 1000107 3403365
32 1000107 1218029 1000107 3403627
33 1000107 1218029 1000107 3403627
34 1000107 1218029 1000107 3403627
35 1000107 1218037 1000107 3939974
36 1000107 1218037 1000107 3939974
37 1000107 1218038 1000107 3939974
38 1000107 1218038 1000107 4007082
39 1000107 1218038 1000107 4007082
40 1000107 1218038 1000107 4141300
41 1000107 1218710 1000107 4141300
42 1000107 1218710 1000107 4929829
43 1000107 1218710 1000107 5064047
44 1000107 1218710 1000107 5651346
45 1000107 1218710 1000107 5656425
46 1000107 1218710 1000107 6109411
47 1000107 1218710 1000107 6109411
48 1000107 1218710 1000107 6109411
49 1000107 1218710 1000107 6125925
50 1000107 1218710 1000107 6176520
51 1000107 2292452 1000107 6176520
52 1000107 2309229 1000107 6176847
53 1000107 2309229 1000107 6176847
54 1000107 2309892 1000107 6191331
55 1000107 2309892 1000107 6191331
56 1000107 2309892 1000107 6191331
57 1000107 2309892 1000107 6388536
58 1000107 2309892 1000107 6388536
59 1000107 2309892 1000107 6641971
60 1000107 2309892 1000107 6641971
61 1000107 2310023 1000107 6645314
62 1000107 2310026 1000107 6645314
63 1000107 2324965 1000107 6649115
64 1000107 2551393 1000107 8027567
65 1000107 2551393 1000107 8050537
66 1000107 2769496 1000107 8050537
67 1000107 2970887 1000107 8050537
68 1000107 4237007 1000107 8050537
69 1000107 4409179 1000107 8050537
70 1000107 4574988 1000107 8100869
71 1000107 4574988 1000107 8101498
72 1000107 4574988 1000107 8101826
73 1000107 4574988 1000107 8134397
74 1000107 4575185 1000107 8134397
75 1000107 4927310 1000107 8134397
76 1000107 4927310 1000107 8134397
77 1000107 4927310 1000107 8679657
78 1000107 4927310 1000107 8696433
79 1000107 4929079 1000107 9115864
80 1000107 4977510 1000107 9115923
81 1000107 5011196 1000107 9184146
82 1000107 5132438 1000107 9200799
83 1000107 5132438 1000107 9200864
84 1000107 5132438 1000107 9200930
85 1000107 5132438 1000107 9209253
86 1000107 5234871 1000107 9209253
87 1000107 5755227 1000107 9209253
88 1000107 5755227 1000107 9209253
89 1000107 5990108 1000107 9212399
90 1000107 5990108 1000107 9609547
91 1000107 5991222 1000107 10064696
92 1000107 6265900 1000107 10366718
93 1000107 6265900 1000107 10366718
94 1000107 6265900 1000107 10366947
95 1000107 6265900 1000107 10752823
96 1000107 6265900 1000107 11944922
97 1000107 6265900 1000107 11944922
98 1000107 6265900 1000107 11944922
99 1000107 6265900 1000107 11944922
100 1000107 6265900 1000107 11944925
101 1000107 6265900 1000107 11950627
102 1000107 6265900 1000107 11950627
103 1000107 6281235 1000107 11950627
104 1000107 6735662 1000107 11958689
105 1000107 6735662 1000107 11966717
106 1000107 6869617 1000107 12099493
107 1000107 7142767 1000107 12537470
108 1000107 7142767 1000107 12538715
109 1000107 7142767 1000107 12538715
110 1000107 7142767 1000107 12538715
111 1000107 7142767 1000107 12538715
112 1000107 7142767 1000107 12541009
113 1000107 7142767 1000107 12541074
114 1000107 7142767 1000107 12541074
115 1000107 7142767 1000107 12542383
116 1000107 7142767 1000107 12542383
117 1000107 7142767 1000107 12544153
118 1000107 7142767 1000107 12544153
119 1000107 7142767 1000107 12544153
120 1000107 7142767 1000107 12927997
121 1000107 7142767 1000107 12927998
122 1000107 7142767 1000107 12929310
123 1000107 7159416 1000107 12929310
124 1000107 7159416 1000107 12933044
125 1000107 7159416 1000107 13184964
126 1000107 7159457 1000107 13449666
127 1000107 7174096 1000107 13766892
128 1000107 7174096 1000107 13766892
129 1000107 7174096 1000107 13766892
130 1000107 7174096 1000107 13766892
131 1000107 7174096 1000107 13766892
132 1000107 7174096 1000107 13766892
133 1000107 7174096 1000107 13766892
134 1000107 7174096 1000107 13766892
135 1000107 7174096 1000107 13766892
136 1000107 7174096 1000107 13766892
137 1000107 7174096 1000107 14437912
138 1000107 7174096 1000107 14437912
139 1000107 7174096 1000107 14437912
140 1000107 7174096 1000107 14437912
141 1000107 7174096 1000107 14437912
142 1000107 7174096 1000107 14437912
143 1000107 7174096 1000107 14437912
144 1000107 7174096 1000107 14437912
145 1000107 7174098 1000107 14437912
146 1000107 7174098 1000107 14437912
147 1000107 7241205 1000107 14437912
148 1000107 7241205 1000107 14443571
149 1000107 7643006 1000107 14714211
150 1000107 7643006 1000107 14714211
151 1000107 7643006 1000107 14714226
152 1000107 7643006 1000107 14714232
153 1000107 7643006 1000107 14714232
154 1000107 7643006 1000107 14714258
155 1000107 7812876 1000107 14714258
156 1000107 7812876 1000107 14714389
157 1000107 7815104 1000107 14716421
158 1000107 7815104 1000107 14716424
159 1000107 7815104 1000107 14716424
160 1000107 7815104 1000107 14719766
161 1000107 7815104 1000107 14734050
162 1000107 7815104 1000107 14820558
163 1000107 7819437 1000107 14820558
164 1000107 7819437 1000107 14820558
165 1000107 7819437 1000107 14820558
166 1000107 7819470 1000107 14820563
167 1000107 7819470 1000107 14820792
168 1000107 7819470 1000107 14820792
169 1000107 7819470 1000107 14823315
170 1000107 7819470 1000107 14835111
171 1000107 7819485 1000107 14839502
172 1000107 7819485 1000107 14839502
173 1000107 7936925 1000107 14841402
174 1000107 7936932 1000107 14841402
175 1000107 7936932 1000107 15191561
176 1000107 7936932 1000107 15191565
177 1000107 7936932 1000107 15199950
178 1000107 7936932 1000107 15374145
179 1000107 7936932 1000107 15374145
180 1000107 7936932 1000107 15374145
181 1000107 7936932 1000107 15374276
182 1000107 7936932 1000107 15374337
183 1000107 7936932 1000107 15374337
184 1000107 7936932 1000107 15374337
185 1000107 8358860 1000107 15374337
186 1000107 8358860 1000107 15374337
187 1000107 8361023 1000107 15374337
188 1000107 8373802 1000107 15374337
189 1000107 8373802 1000107 15374337
190 1000107 8373802 1000107 15374337
191 1000107 8373802 1000107 15374337
192 1000107 8373802 1000107 15374337
193 1000107 8373802 1000107 15374338
194 1000107 8373802 1000107 15374338
195 1000107 8373802 1000107 15374338
196 1000107 8373802 1000107 15374338
197 1000107 8373802 1000107 15374338
198 1000107 8373802 1000107 15374338
199 1000107 8390580 1000107 15374338
200 1000107 8390580 1000107 15375780
201 1000107 8390580 1000107 15375780
202 1000107 8390580 1000107 15375780
203 1000107 8390580 1000107 15375780
204 1000107 8390580 1000107 15375780
205 1000107 8390580 1000107 15375780
206 1000107 8390580 1000107 15393606
207 1000107 8455900 1000107 15393606
208 1000107 8455900 1000107 15393606
209 1000107 8455900 1000107 15532347
210 1000107 8455900 1000107 15563911
211 1000107 8455900 1000107 15563914
212 1000107 8455900 1000107 15566860
213 1000107 8455900 1000107 15566924
214 1000107 8456424 1000107 15598185
215 1000107 8456425 1000107 15732402
216 1000107 8456425 1000107 15732429
217 1000107 8456425 1000107 15732429
218 1000107 8456443 1000107 15732599
219 1000107 8456443 1000107 15967480
220 1000107 8456443 1000107 15967480
221 1000107 8456443 1000107 15967480
222 1000107 8456443 1000107 15967480
223 1000107 8456443 1000107 15967480
224 1000107 8456443 1000107 15972782
225 1000107 8457426 1000107 15972783
226 1000107 8459719 1000107 15972784
227 1000107 8459719 1000107 15974422
228 1000107 8459719 1000107 15974619
229 1000107 8459719 1000107 15974619
230 1000107 8460768 1000107 15974619
231 1000107 8461227 1000107 15974619
232 1000107 8461227 1000107 15975315
233 1000107 8461227 1000107 15978393
234 1000107 8461227 1000107 15978396
235 1000107 8461227 1000107 15987634
236 1000107 8461227 1000107 15987634
237 1000107 8461227 1000107 15999037
238 1000107 8461227 1000107 15999037
239 1000107 8461227 1000107 16000605
240 1000107 8461227 1000107 16000605
241 1000107 8461230 1000107 16131898
242 1000107 8461465 1000107 16131898
243 1000107 8477791 1000107 16131898
244 1000107 8611967 1000107 16131898
245 1000107 10146853 1000107 16131898
246 1000107 10146853 1000107 16131898
247 1000107 10146853 1000107 16131898
248 1000107 10146853 1000107 16131898
249 1000107 10146853 1000107 16136092
250 1000107 10146853 1000107 16141073
251 1000107 10146853 1000107 16141073
252 1000107 10147836 1000107 16141073
253 1000107 10147836 1000107 16141073
254 1000107 10216190 1000107 16141073
255 1000107 10216190 1000107 16141078
256 1000107 10216190 1000107 16141078
257 1000107 10216190 1000107 16141078
258 1000107 10216190 1000107 16141078
259 1000107 10216190 1000107 16141139
260 1000107 10216190 1000107 16143105
261 1000107 10216190 1000107 16143105
262 1000107 10216190 1000107 16143105
263 1000107 10216846 1000107 16143109
264 1000107 10216855 1000107 16143112
265 1000107 10216855 1000107 16143112
266 1000107 10216855 1000107 16143112
267 1000107 10216918 1000107 16143112
268 1000107 10216918 1000107 16143112
269 1000107 10218950 1000107 16143112
270 1000107 10218950 1000107 16143112
271 1000107 10218950 1000107 16143112
272 1000107 10219998 1000107 16143112
273 1000107 10230280 1000107 16143112
274 1000107 10230280 1000107 16143112
275 1000107 10230469 1000107 16143112
276 1000107 10230534 1000107 16143112
277 1000107 10230536 1000107 16143112
278 1000107 10230536 1000107 16145012
279 1000107 10232240 1000107 16145012
280 1000107 10232240 1000107 16210124
281 1000107 10243840 1000107 16210124
282 1000107 10243840 1000107 16210253
283 1000107 10376084 1000107 16210253
284 1000107 10761960 1000107 16210253
285 1000107 10761960 1000107 16210253
286 1000107 10761960 1000107 16210253
287 1000107 11701486 1000107 16210712
288 1000107 11701486 1000107 16210730
289 1000107 11701749 1000107 16216742
290 1000107 11701749 1000107 16217790
291 1000107 11702863 1000107 16217790
292 1000107 11702863 1000107 16217790
293 1000107 11717149 1000107 16217790
294 1000107 11919852 1000107 16217790
295 1000107 11919852 1000107 16217791
296 1000107 11919858 1000107 16217791
297 1000107 11920050 1000107 16218905
298 1000107 11920311 1000107 16218905
299 1000107 11934664 1000107 16218905
300 1000107 11934664 1000107 16218905
